Computational Life: How Well-formed, Self-replicating Programs Emerge from Simple Interaction

The fields of Origin of Life and Artificial Life both question what life is and how it emerges from a distinct set of "pre-life" dynamics. One common feature of most substrates where life emerges is a marked shift in dynamics when self-replication appears. While there are some hypotheses regarding how self-replicators arose in nature, we know very little about the general dynamics, computational principles, and necessary conditions for self-replicators to emerge. This is especially true on "computational substrates" where interactions involve logical, mathematical, or programming rules. In this paper we take a step towards understanding how self-replicators arise by studying several computational substrates based on various simple programming languages and machine instruction sets. We show that when random, non self-replicating programs are placed in an environment lacking any explicit fitness landscape, self-replicators tend to arise. We demonstrate how this occurs due to random interactions and self-modification, and can happen with and without background random mutations. We also show how increasingly complex dynamics continue to emerge following the rise of self-replicators. Finally, we show a counterexample of a minimalistic programming language where self-replicators are possible, but so far have not been observed to arise.

==> f5run.csv <==
generation, op_count, delta_gen, rate, cratio, entropy, entropy-cratio, changes
3667, 1347455, 3667, 367.45432233433326, 5.1871337890625, 5.1693778423814765, -0.017755946681023538, None
5950189, 2185920742, 5946522, 367.3699158936938, 5.199462890625, 5.1692627741350154, -0.030200116489984552, 7710
12273126, 4510311863, 6322937, 367.6125700762162, 5.207763671875, 5.1692404452088905, -0.03852322666610952, 7784
18565113, 6795694218, 6291987, 363.22108659792207, 5.2122802734375, 5.1689181358039695, -0.04336213763353047, 7803
25052148, 9149409722, 6487035, 362.833791400848, 5.21533203125, 5.168871364583517, -0.04646066666648263, 8018
31631002, 11525899019, 6578854, 361.23149974144434, 5.2095947265625, 5.168399804210012, -0.04119492235248767, 8417
38170711, 13872406812, 6539709, 358.80920588362574, 5.2083740234375, 5.168205019520193, -0.040169003917307045, 8412
44657759, 16209060040, 6487048, 360.2028577559469, 5.2091064453125, 5.16839527449587, -0.040711170816630116, 8116
51208277, 18567087214, 6550518, 359.97568039657324, 5.2103271484375, 5.168333093195377, -0.04199405524212274, 8713
57699095, 20891999935, 6490818, 358.18485759422003, 5.2120361328125, 5.167915281427049, -0.04412085138545141, 8357
64325271, 23201842065, 6626176, 348.593537207584, 5.1524658203125, 5.15829660165846, 0.0058307813459599345, 10238
70959993, 25504394962, 6634722, 347.045874265719, 5.1455078125, 5.156286329369798, 0.010778516869797805, 9224
78030647, 27953736126, 7070654, 346.4094218158603, 5.10595703125, 5.14292287637298, 0.03696584512297996, 10633
84658234, 30201469548, 6627587, 339.14808240163427, 5.0416259765625, 5.123291903114547, 0.08166592655204674, 11291
91600564, 32457196179, 6942330, 324.9235675918604, 4.966552734375, 5.090085663053416, 0.12353292867841592, 12457
99066186, 34788014045, 7465622, 312.2067881283033, 4.9361572265625, 5.069025877763031, 0.13286865120053104, 12948
106532657, 37047914096, 7466471, 302.6731170589158, 4.870849609375, 5.035696067419988, 0.16484645804498843, 14469
114220400, 39281317360, 7687743, 290.5148187185758, 4.729248046875, 4.9668974527435505, 0.23764940586855055, 16460
121828608, 41363020463, 7608208, 273.61280120101867, 4.6639404296875, 4.916218948188501, 0.2522785185010008, 14821
130202341, 43525172836, 8373733, 258.2065099281288, 4.55419921875, 4.844216370527196, 0.2900171517771959, 16837
136935751, 45231002986, 6733410, 253.3382268419716, 4.5260009765625, 4.814136949373063, 0.28813597281056325, 13088
146584735, 47535370385, 9648984, 238.81969324438717, 4.4222412109375, 4.7327182237130625, 0.3104770127755625, 18110
156800065, 49815387006, 10215330, 223.19559142974333, 4.2969970703125, 4.631137851812207, 0.3341407814997073, 20049
167437601, 52050509771, 10637536, 210.11658761953896, 4.206298828125, 4.572288341619219, 0.3659895134942186, 20385
175563467, 53689434990, 8125866, 201.6923758033913, 4.14208984375, 4.523115729912757, 0.3810258861627567, 16415
187173798, 55817240198, 11610331, 183.26826410030858, 3.931884765625, 4.387385882196633, 0.45550111657163317, 25147
198394678, 57859091364, 11220880, 181.96889780480674, 3.86865234375, 4.31941076202466, 0.4507584182746598, 20254
209470327, 59778949053, 11075649, 173.34042357246966, 3.770751953125, 4.251691369828149, 0.48093941670314866, 22397
220814739, 61653915526, 11344412, 165.27665541413694, 3.799072265625, 4.2299313741577835, 0.43085910853278353, 20377
232071571, 63495512601, 11256832, 163.59816642906281, 3.7230224609375, 4.191095332322455, 0.4680728713849547, 21655
243693979, 65278669211, 11622408, 153.4240245222849, 3.667236328125, 4.12129128931774, 0.4540549611927398, 21957
256302326, 67030355757, 12608347, 138.93070566665082, 3.4915771484375, 3.922333191258578, 0.43075604282107793, 26138
267892080, 68867855977, 11589754, 158.5452305545053, 0.1136474609375, 2.9696387170894574, 2.8559912561519574, 61312
271699330, 71363711590, 3807250, 655.5533818372842, 0.0323486328125, 2.9748017960115307, 2.9424531631990307, 55135
275405301, 73889369139, 3705971, 681.5103380463581, 0.0614013671875, 3.3411081567302188, 3.2797067895427188, 55104
279142527, 76477191915, 3737226, 692.4448176267638, 0.0555419921875, 3.595288259154547, 3.539746266967047, 55339
282808161, 79038113647, 3665634, 698.6299592376107, 0.05029296875, 3.486741780928455, 3.436448812178455, 55236
350884514, 125959912276, 68076353, 689.2525313305194, 0.0557861328125, 4.182455259126058, 4.126669126313558, 60021
355576519, 128773391000, 4692005, 599.6325076379927, 0.0572509765625, 3.319149784726009, 3.261898808163509, 61771
359637487, 131588021199, 4060968, 693.0934198447267, 0.0711669921875, 2.8562113546796835, 2.7850443624921835, 56170
364123781, 134647327368, 4486294, 681.9228006457, 0.0389404296875, 3.251254479837336, 3.212314050149836, 59268
368554126, 137648585224, 4430345, 677.4320862145047, 0.060302734375, 3.09311470374126, 3.03281196936626, 59177
381229838, 146608933475, 12675712, 706.8911198834433, 0.0750732421875, 3.650002007902968, 3.574928765715468, 58257
384941471, 148992206101, 3711633, 642.1089116300022, 0.0457763671875, 3.641855643114269, 3.596079275926769, 57894
388261706, 151276179636, 3320235, 687.8951444701956, 0.0302734375, 3.1591582693326297, 3.1288848318326297, 56173
427368839, 173191746842, 39107133, 560.3982067926074, 0.045166015625, 2.7126717256711297, 2.6675057100461297, 61247
432257963, 175623876374, 4889124, 497.45711747135067, 0.0380859375, 2.7627430489098357, 2.7246571114098357, 48813
436614978, 177977221015, 4357015, 540.1277344695852, 0.0487060546875, 2.8563619978830377, 2.8076559431955377, 55708
440924131, 180179356690, 4309153, 511.03678031390393, 0.055908203125, 2.7348011642430747, 2.6788929611180747, 52537
445394427, 182488490512, 4470296, 516.550542067013, 0.052734375, 2.5548625188147622, 2.5021281438147622, 51778
479563665, 200602109124, 34169238, 530.1147954192013, 0.0396728515625, 3.2090974553469036, 3.1694246037844036, 54365
483298862, 202999740435, 3735197, 641.9022372849411, 0.07568359375, 3.2422336464178736, 3.1665500526678736, 57256
487025111, 205301739936, 3726249, 617.7793005781417, 0.0284423828125, 3.107168451282593, 3.078726068470093, 57807
489767696, 207135828468, 2742585, 668.74446261465, 0.0216064453125, 2.753002408459634, 2.731395963147134, 56181
493126400, 209349664920, 3358704, 659.1341338802109, 0.0191650390625, 2.708851402768095, 2.689686363705595, 54881
496716179, 211750004125, 3589779, 668.6593255462244, 0.0211181640625, 2.7890152282020115, 2.7678970641395115, 49640
500090669, 214100190212, 3374490, 696.4566755272649, 0.0203857421875, 2.497829995204159, 2.477444253016659, 50552
503335537, 216511010668, 3244868, 742.9641070145226, 0.0208740234375, 2.63426260495991, 2.61338858152241, 46791
506782181, 219065482710, 3446644, 741.1476328857868, 0.0186767578125, 2.5946457684122484, 2.5759690105997484, 46189
509914215, 221344148178, 3132034, 727.5353549801822, 0.0194091796875, 2.7738096130653096, 2.7544004333778096, 44403
513293727, 223822845617, 3379512, 733.4483318893379, 0.0390625, 2.8328320201995845, 2.7937695201995845, 52493
548814384, 247100402263, 35520657, 655.3244959967942, 0.024169921875, 2.8671521650890255, 2.8429822432140255, 55651
552483764, 249564769324, 3669380, 671.6031212357401, 0.02490234375, 2.6546982501263265, 2.6297959063763265, 50062
556126447, 252075263867, 3642683, 689.1883106490463, 0.0167236328125, 2.770586343485416, 2.753862710672916, 52216
559780205, 254421278308, 3653758, 642.0826012560219, 0.01806640625, 2.2935062971051017, 2.2754398908551017, 45143
563535017, 256815217655, 3754812, 637.5657015584269, 0.023193359375, 2.5330408991450937, 2.5098475397700937, 38574
567471679, 259203405850, 3936662, 606.6530972178967, 0.01953125, 2.736365413521376, 2.716834163521376, 46692
604156616, 284626143540, 36684937, 693.0020812084263, 0.01708984375, 2.243860487212772, 2.226770643462772, 43055
607629816, 287073612276, 3473200, 704.6725601750547, 0.0238037109375, 2.08554599682743, 2.06174228588993, 44132
610887248, 289424355791, 3257432, 721.6554374734453, 0.019775390625, 2.147916144528769, 2.128140753903769, 43424
614115819, 291773942538, 3228571, 727.74820408162, 0.0196533203125, 2.383155360561499, 2.363502040248999, 46862
617456091, 294227420881, 3340272, 734.5145374388673, 0.021728515625, 2.268182546273192, 2.246454030648192, 45256
620636504, 296609686342, 3180413, 749.0428007305969, 0.016357421875, 2.1699583701420506, 2.1536009482670506, 43408
623585371, 298856986160, 2948867, 762.0892424107293, 0.02294921875, 2.354850774035859, 2.331901555285859, 44999
626969884, 301439936936, 3384513, 763.1676332754521, 0.0186767578125, 2.4286002922040946, 2.4099235343915946, 51272
630237077, 303941493798, 3267193, 765.6593479479174, 0.0198974609375, 2.72084407765827, 2.70094661672077, 50488
633670888, 306554833258, 3433811, 761.0609494814945, 0.0235595703125, 2.5969037108622444, 2.5733441405497444, 53635
637003313, 309089478129, 3332425, 760.6007249975619, 0.0234375, 2.6676633065921513, 2.6442258065921513, 51522
640136757, 311320425982, 3133444, 711.9794874266142, 0.0225830078125, 2.6872477949130764, 2.6646647871005764, 51259
643156179, 313521990329, 3019422, 729.1343664449686, 0.0181884765625, 2.973367973202599, 2.955179496640099, 52389
646481095, 315888764697, 3324916, 711.8298230692144, 0.027099609375, 3.221920123668434, 3.194820514293434, 54932
650201706, 318417533033, 3720611, 679.6648012920458, 0.0284423828125, 3.390636136806171, 3.362193753993671, 57081
654360650, 321053978818, 4158944, 633.9219246520271, 0.0272216796875, 3.222891637955339, 3.195669958267839, 56791
658326520, 323747325068, 3965870, 679.1312498896838, 0.02978515625, 3.2816046716300633, 3.2518195153800633, 56710
662201994, 326268476822, 3875474, 650.540231723913, 0.0220947265625, 3.172342150060291, 3.150247423497791, 55853
665992461, 328801516087, 3790467, 668.2657479935849, 0.01904296875, 3.2084398723941088, 3.1893969036441088, 55314
670080456, 331359869762, 4087995, 625.8211360336791, 0.03173828125, 3.089127343169784, 3.057389061919784, 53996
674120285, 333961670471, 4039829, 644.0373364813214, 0.02197265625, 3.012368542903026, 2.990395886653026, 54278
678026185, 336690235853, 3905900, 698.5753301415807, 0.02197265625, 2.705231908122764, 2.683259251872764, 57272
681780313, 339371925764, 3754128, 714.3309740637507, 0.0255126953125, 2.5619325358049285, 2.5364198404924285, 50368
685591429, 342098596090, 3811116, 715.4519374377479, 0.0257568359375, 2.855401913118551, 2.829645077181051, 52496
689459751, 344782491879, 3868322, 693.8139557668674, 0.0272216796875, 2.9515846031895276, 2.9243629235020276, 50752
693494690, 347434845990, 4034939, 657.3467680676214, 0.025634765625, 2.8533006201109, 2.8276658544859, 51048
697759764, 350158679375, 4265074, 638.6368407675927, 0.025634765625, 2.960772900652624, 2.935138135027624, 55991
701778862, 352815617189, 4019098, 661.0781359399547, 0.025390625, 2.7024275049541675, 2.6770368799541675, 54171
705862333, 355567313374, 4083471, 673.862061221936, 0.02001953125, 2.4790510378125696, 2.4590315065625696, 49653
710002522, 358415615957, 4140189, 687.9643859253769, 0.0230712890625, 2.0013147240167113, 1.9782434349542113, 44643
713712459, 361044120147, 3709937, 708.5037266131474, 0.0206298828125, 1.9648377061039004, 1.9442078232914004, 40875
717280138, 363577744079, 3567679, 710.1602840390069, 0.0177001953125, 2.4265296656355773, 2.4088294703230773, 46671
721022017, 366118450980, 3741879, 678.9922659177381, 0.0218505859375, 2.529202289376335, 2.507351703438835, 49610
724876963, 368818355151, 3854946, 700.3740573797921, 0.02294921875, 2.6541252342845567, 2.6311760155345567, 49504
728928488, 371543251185, 4051525, 672.560587433127, 0.0238037109375, 2.847149638439124, 2.823345927501624, 49617
732854862, 374198842006, 3926374, 676.3468841735403, 0.028564453125, 3.0294828999561854, 3.0009184468311854, 53272
736854318, 376850582734, 3999456, 663.0253534480689, 0.0211181640625, 3.116676491130064, 3.095558327067564, 54701
740900356, 379476957042, 4046038, 649.1225015682008, 0.0223388671875, 2.968342584951599, 2.946003717764099, 55569
745109526, 382112362615, 4209170, 626.1105094353519, 0.022216796875, 3.261487712714237, 3.239270915839237, 60607
749487488, 384831104383, 4377962, 621.0062508537077, 0.0235595703125, 3.6605857199173895, 3.6370261496048895, 57369
753428663, 387450003930, 3941175, 664.4971479317716, 0.0177001953125, 3.6388528360185535, 3.6211526407060535, 60108
758394010, 390116428754, 4965347, 537.0067437381516, 0.0208740234375, 3.711497038728345, 3.690623015290845, 60413
763236566, 392942466202, 4842556, 583.5838445647298, 0.02392578125, 3.7426519541620142, 3.7187261729120142, 60823
767703509, 395725602008, 4466943, 623.051560317649, 0.0225830078125, 3.796710592176992, 3.774127584364492, 61527
772755116, 398879371843, 5051607, 624.3102115821757, 0.020263671875, 3.6232288865653395, 3.6029652146903395, 61393
776915988, 401742656931, 4160872, 688.1454387445708, 0.01904296875, 3.692316222724244, 3.673273253974244, 62187
780927605, 404578505929, 4011617, 706.909208431413, 0.0274658203125, 3.7885018668428363, 3.7610360465303363, 62635
785448389, 407224988004, 4520784, 585.4033448623071, 0.0218505859375, 3.367882975361544, 3.346032389424044, 60813
790432859, 409960087496, 4984470, 548.7242358766329, 0.0238037109375, 3.4029887294349934, 3.3791850184974934, 63428
794924396, 412687998889, 4491537, 607.344744794488, 0.0267333984375, 3.1281759519515266, 3.1014425535140266, 52926
798982240, 415463520091, 4057844, 683.9891336384543, 0.0218505859375, 3.3212025197044537, 3.2993519337669537, 60554
802788111, 418267557192, 3805871, 736.7661964895815, 0.027587890625, 3.3901820963906526, 3.3625942057656526, 60935
806590879, 420969283995, 3802768, 710.4632212640897, 0.02392578125, 3.5473426748799968, 3.5234168936299968, 57745
811168930, 424294609209, 4578051, 726.362640783163, 0.021240234375, 3.5295322779474003, 3.5082920435724003, 58774
815761002, 427219646814, 4592072, 636.9755537369623, 0.0233154296875, 3.2247773048349067, 3.2014618751474067, 60212
820236071, 430022558958, 4475069, 626.3394249340066, 0.0186767578125, 3.028445106260458, 3.009768348447958, 61007
823861020, 432679493043, 3624949, 732.9576457489471, 0.0191650390625, 3.0523379217576396, 3.0331728826951396, 52709
827542708, 435381897892, 3681688, 734.0124554280536, 0.02392578125, 3.1979506367399297, 3.1740248554899297, 56105
831287200, 438122186417, 3744492, 731.818501681937, 0.0313720703125, 3.2526475172414386, 3.2212754469289386, 56780
835026470, 440710073175, 3739270, 692.0834168166514, 0.0205078125, 3.255693450597139, 3.235185638097139, 58991
839096266, 443754454537, 4069796, 748.0427426829257, 0.0274658203125, 3.407028518157632, 3.379562697845132, 57730
842946314, 446620572812, 3850048, 744.4370239020396, 0.0238037109375, 3.7373996834460725, 3.7135959725085725, 60446
846669231, 449385466886, 3722917, 742.6687390559607, 0.026611328125, 3.6395088930757713, 3.6128975649507713, 59631
850428713, 452066291917, 3759482, 713.0836192326497, 0.0185546875, 3.570254810774257, 3.551700123274257, 58943
854585027, 454788307902, 4156314, 654.9110546027081, 0.0211181640625, 3.5731265180877725, 3.5520083540252725, 63254
858701504, 457467554028, 4116477, 650.8590054068078, 0.0235595703125, 3.2971596990281644, 3.2736001287156644, 62034
862214207, 459734981100, 3512703, 645.4935336121499, 0.0159912109375, 3.2378043576107887, 3.2218131466732887, 63130
866421084, 462387486996, 4206877, 630.5166269420284, 0.0205078125, 3.508250230273212, 3.487742417773212, 60006
870559896, 464953271880, 4138812, 619.9326966288877, 0.0198974609375, 3.275337336913605, 3.255439875976105, 61331
874118490, 467403155622, 3558594, 688.4414861599834, 0.024658203125, 3.212481892935429, 3.187823689810429, 59328
877572756, 469809304475, 3454266, 696.5731223362648, 0.02734375, 3.3021427467814006, 3.2747989967814006, 59607
881469138, 472440177637, 3896382, 675.2092484771771, 0.01806640625, 2.9367542567950973, 2.9186878505450973, 58440
885399084, 475105281368, 3929946, 678.1527611320868, 0.028564453125, 3.0204751972498034, 2.9919107441248034, 51681


==> forthtrivial_runstats.csv <==
1,-4.2e-05,-3.5e-05,-3.4e-05,-3.4e-05,-3.3e-05,-3.225e-05,-3.2e-05,-3.2e-05,-3.1e-05,-3.1e-05,-3.1e-05,-3.1e-05,-3e-05,-3e-05,-3e-05,-2.9e-05,-2.9e-05,-2.9e-05,-2.8e-05,-2.7e-05,-2.5e-05
33,-0.022261,-0.022169050000000003,-0.022146,-0.02213,-0.022118199999999998,-0.02210825,-0.022099300000000002,-0.022089,-0.022078,-0.022068,-0.022059,-0.022049,-0.022038,-0.022027,-0.022016,-0.022005,-0.021992,-0.02196985,-0.021918200000000002,0.046566250000000496,5.388052
65,-0.022536,-0.02239205,-0.0223621,-0.022346,-0.0223322,-0.022317,-0.022305,-0.022294,-0.022284,-0.02227345,-0.0222615,-0.022251,-0.022241,-0.022228,-0.022214,-0.0222,-0.022179,-0.02215,5.332760100000001,5.52269045,6.209429
97,-0.022769,-0.022651050000000002,-0.0226172,-0.022593,-0.022575,-0.022558500000000002,-0.022546,-0.022529,-0.022516,-0.022502,-0.022487,-0.02247455,-0.022462,-0.02244865,-0.022435,-0.022414,-0.022388,-0.022332,5.3164192,5.449408,6.09435
129,-0.023106,-0.022956050000000002,-0.022916199999999998,-0.02288515,-0.0228662,-0.022848,-0.022833,-0.02282,-0.022802,-0.022785,-0.022772,-0.022754,-0.022736,-0.022723,-0.022706,-0.0226765,-0.022633,-0.018766399999999968,5.2899009,5.4096124,6.024754
161,-0.023595,-0.023393050000000002,-0.023343,-0.023295,-0.02327,-0.023249,-0.023227,-0.023205,-0.0231874,-0.02316445,-0.0231455,-0.02312455,-0.0231016,-0.02307565,-0.0230487,-0.023001,-0.022865800000000002,2.889109350000029,5.311779400000001,5.4004869,5.972441
193,-0.025013,-0.02417215,-0.024064099999999998,-0.023998,-0.0239444,-0.02390325,-0.023868300000000002,-0.0238207,-0.023788,-0.023751,-0.023724,-0.02367955,-0.023643,-0.023596,-0.0235397,-0.02343175,-0.00528499999999976,5.2086471,5.3203986,5.404288800000001,5.933497
225,-0.028042,-0.025864500000000002,-0.025602299999999998,-0.02544215,-0.025320600000000002,-0.0251865,-0.0250633,-0.02497935,-0.024901,-0.0248077,-0.024718,-0.0246331,-0.0245152,-0.0244013,-0.0242661,-0.012969,5.066180400000002,5.26776565,5.3213174,5.420175599999999,5.915676
257,-0.032989,-0.02907105,-0.028547799999999998,-0.02820675,-0.0279022,-0.027686250000000003,-0.0274148,-0.027177,-0.0269604,-0.026767449999999998,-0.026529999999999998,-0.0263554,-0.0260372,-0.02564555,-0.012184499999999755,2.1212615,5.229405,5.28610355,5.3501984,5.43611545,6.112273
289,-0.038597,-0.03386645,-0.0331982,-0.03262615,-0.032177000000000004,-0.031725,-0.031275500000000005,-0.0308558,-0.0304942,-0.03014795,-0.029713499999999997,-0.0292811,-0.0284324,-0.02656329999999999,0.5551361000000059,5.2034265,5.2718012,5.3200249,5.3789484000000005,5.44427455,6.058373
321,-0.042975,-0.038990149999999994,-0.0382754,-0.03771675,-0.0372164,-0.0365785,-0.036102300000000004,-0.0356127,-0.035134,-0.0346241,-0.034061999999999995,-0.0331571,-0.031584,0.08708400000000013,5.1536428,5.24249,5.282461199999999,5.32212505,5.368932,5.4427253,6.01239
353,-0.045844,-0.043246599999999996,-0.042673,-0.042118,-0.041678400000000004,-0.04113675,-0.040554099999999996,-0.040040150000000004,-0.0394956,-0.03894735,-0.037573999999999996,-0.02470634999999933,0.42700060000000034,5.1495818,5.2327858,5.27404225,5.3022418,5.338729,5.392294000000001,5.476411850000001,5.919172
385,-0.048068,-0.04627815,-0.045797199999999996,-0.045426549999999996,-0.045025,-0.044627,-0.0441192,-0.0437488,-0.0431052,-0.04178395,0.01857,2.2231357500000124,5.1941932,5.24027425,5.2737945,5.3009765,5.3328082,5.3813717,5.4290462999999995,5.5264438,5.903889
417,-0.049663,-0.04835835,-0.0478783,-0.047525,-0.047264600000000004,-0.04690275,-0.0464963,-0.045884799999999996,-0.0443242,0.1666322500000001,3.684398,5.2047134,5.240119,5.274206899999999,5.297632699999999,5.324299,5.3497042,5.39426485,5.446379,5.51007115,5.906143
449,-0.050894,-0.049584,-0.049151,-0.04886575,-0.0485268,-0.04802425,-0.04654099999999999,-0.00593854999999983,0.8742352000000009,5.16324765,5.221498,5.25703,5.2831062,5.30257435,5.3229424000000005,5.3443335,5.3668034,5.408106500000001,5.4475129,5.5045468,6.07372
481,-0.051517,-0.05025895,-0.0497791,-0.04902935,-0.0475538,-0.0443075,0.0552303000000002,4.946848550000003,5.1957828,5.23284765,5.261065,5.2792411,5.298163000000001,5.3145588,5.3344252,5.35391225,5.3821078,5.4086742999999995,5.446741,5.5248858,5.999753
513,-0.052752,-0.0506062,-0.0487545,-0.0449539,-0.0384276,0.12624825,5.1321938,5.2024986,5.235635,5.2611577,5.2800665,5.29585125,5.3124986,5.3277261000000005,5.347876,5.3640025,5.38783,5.42436955,5.4780897,5.57003715,6.245392
545,-0.053174,-0.04886165,-0.0429227,-0.03391109999999999,0.5914692,5.146284,5.1944859,5.23023695,5.2553,5.2716027500000004,5.2855095,5.30146165,5.3178152,5.33521665,5.3497618,5.36936925,5.393552,5.42474915,5.4693498,5.54567045,6.162197
577,-0.052598,-0.044245400000000004,-0.0332394,0.0034509000000000436,5.1212676,5.186718,5.223034,5.24522195,5.2638376,5.2777654499999995,5.295019,5.3088087999999996,5.3237765999999995,5.3411570500000005,5.3567613000000005,5.372574999999999,5.3959348,5.4272669,5.473732399999999,5.55791225,6.142277
609,-0.052477,-0.0350008,-0.025546799999999998,5.06830005,5.176346199999999,5.20715425,5.2330251,5.2529252,5.2728144,5.28843965,5.3035285000000005,5.3152820499999995,5.3275176,5.34220055,5.3644411,5.38089225,5.4043041999999994,5.43049805,5.4687413000000005,5.539502000000001,6.093987
641,-0.052122,-0.029480199999999998,4.093427300000006,5.160132549999999,5.2004589999999995,5.224736500000001,5.2478054,5.2646932500000005,5.2806386,5.297346849999999,5.3107965,5.321409,5.3407317999999995,5.35416305,5.3708823,5.388167,5.4081774000000005,5.43279325,5.4692856,5.5367068,6.029774
673,-0.049874,-0.02708355,5.130586399999999,5.18118995,5.2181128,5.2381265,5.256975000000001,5.2746365,5.2880284,5.3029027,5.316409,5.3318744,5.3456896,5.3591391,5.3735685,5.39528225,5.4156358,5.43920965,5.4763462999999994,5.5553102,6.14622
705,-0.051638,1.9874923000000009,5.1550601,5.198009,5.228514,5.249484750000001,5.2643102,5.27717375,5.293018,5.30967065,5.323224,5.33704545,5.3506532,5.363887249999999,5.3785343999999995,5.39802225,5.422279,5.447914249999999,5.4780333,5.5603889,6.066666
737,-0.049942,5.0752257,5.18091,5.215128549999999,5.2354034,5.25420075,5.270912399999999,5.286289,5.3002212,5.3167456,5.3288965,5.34304945,5.3581378,5.375736300000001,5.3882129999999995,5.40732075,5.4331908,5.45778155,5.4968335999999995,5.573283050000001,6.030486
769,-0.05151,5.11429005,5.1933787,5.2205218,5.2442562,5.2593844999999995,5.2757834,5.2936698,5.310658,5.3256581,5.3377870000000005,5.34793845,5.365559,5.3835305,5.3988747,5.417714,5.4445566,5.46986095,5.5024549,5.577618950000001,6.108595
801,-0.052893,5.13914965,5.1997493,5.2296704499999995,5.2511204,5.26726925,5.286145599999999,5.300603300000001,5.3181452,5.33425215,5.346747000000001,5.35990715,5.3750296,5.39610035,5.4099513,5.42825475,5.4550844,5.481541050000001,5.5172174,5.5991038500000005,6.093109
833,-0.053777,5.15321025,5.2077659999999995,5.2389232,5.258897200000001,5.2756935,5.2936093,5.30873185,5.327686,5.3435474,5.359228,5.37334205,5.3867766,5.4068454,5.4248866,5.443528,5.46854,5.49716355,5.5359856,5.598862100000001,6.075212
865,-0.05517,5.1727770500000005,5.2162889,5.2506794999999995,5.2675966,5.286773500000001,5.3037722,5.319127,5.3417184,5.35747165,5.37275,5.38695825,5.4034072,5.41891965,5.4390757,5.46057075,5.4847396,5.5133437,5.5513168,5.6261092999999995,6.069973
897,-0.055384,5.183133349999999,5.2286307,5.2558561,5.2788066,5.29873175,5.3152886,5.3340648999999996,5.3522966,5.37056585,5.3866,5.4030374,5.4183068,5.433168,5.4533591,5.4763335,5.5022274,5.5303235,5.564578099999999,5.6379357500000005,6.0821
929,-0.057018,5.1967855,5.242080700000001,5.27068005,5.2920998,5.310252,5.3298806,5.3502120500000006,5.3678596,5.38435275,5.401781,5.416218499999999,5.4319776,5.45153915,5.4694525,5.494641,5.5151554,5.5474626,5.5846069,5.6544507500000005,6.094653
961,-0.057138,5.209953700000001,5.255341100000001,5.2771869,5.3051532,5.32339125,5.3452856,5.36458665,5.38201,5.39908715,5.418046,5.43384695,5.4505824,5.46868435,5.4898306,5.51176625,5.5341034,5.5625921499999995,5.6001324,5.6677441,6.111316
993,-0.059816,5.2216068,5.2660223,5.2934953,5.3194282,5.3405995,5.360424500000001,5.38159775,5.3973892,5.4162866,5.4356675,5.45385145,5.4676666,5.48522415,5.5066544,5.52772325,5.5490234,5.58004055,5.6132098,5.68385085,6.114723
1025,-0.06193,5.234971900000001,5.2815544,5.30934905,5.331635,5.3570275,5.3784226,5.397350299999999,5.4156848,5.43383355,5.4529215,5.4694931,5.4860262,5.5031241,5.5238196,5.5459865,5.568351,5.5953478500000005,5.6332339000000005,5.6998552,6.124506
1057,-0.063536,5.25190785,5.2964386999999995,5.3251668,5.3515878,5.37313225,5.394913,5.41453295,5.4339222,5.45162525,5.4693575,5.48788895,5.5021062,5.52155265,5.5414475,5.563019499999999,5.5868018,5.614369,5.6505148,5.7144792,6.127823
1089,2.930043,5.26684565,5.3110128,5.34441355,5.3670852,5.390393749999999,5.4136725000000006,5.4342944,5.4524158,5.4718915500000005,5.4896305000000005,5.5055327,5.5202828,5.5396216,5.5599889000000005,5.58040875,5.6031284,5.6336554,5.668429799999999,5.7307224,6.126874
1121,3.27072,5.2868749500000005,5.3272219000000005,5.3577508499999995,5.3838326,5.4094637500000005,5.4312732,5.45022055,5.469193,5.48924615,5.507722,5.5243347,5.5379438,5.5551696,5.5753366,5.59710625,5.6198334,5.6524071000000005,5.6829639,5.7438503,6.134805
1153,3.618189,5.2940974,5.3472523,5.3730106,5.400487200000001,5.42447675,5.447184,5.4680787,5.4883324,5.50758085,5.5258705,5.5401587,5.5567846,5.57360415,5.5927935,5.61463325,5.6355008,5.6673197,5.6978786,5.7571459,6.146344
1185,2.533576,5.31410015,5.3637287,5.39320725,5.4188506,5.44345775,5.463935,5.48455055,5.505822,5.52673015,5.542182,5.5594427,5.5762214,5.59120625,5.6093067,5.631652,5.6512212,5.68373575,5.712631200000001,5.7771692,6.158862
1217,1.945022,5.32769995,5.381765700000001,5.411449,5.434963,5.46215525,5.4819548000000005,5.505169749999999,5.523906,5.54294715,5.560155999999999,5.57695705,5.5925682,5.6084933,5.6282691,5.647295,5.6671586,5.6989796,5.7280004,5.7916976,6.16278
1249,3.176887,5.346843499999999,5.3986587,5.4300977,5.4557764,5.4798515,5.5014911,5.5241295,5.5417324,5.5606451,5.576962999999999,5.5955248,5.6116674,5.62517025,5.6445752,5.6637385,5.6836338,5.7135424,5.7436176,5.80604335,6.173768
1281,4.010398,5.36300885,5.4144187,5.44721965,5.471973,5.4937645,5.5203176,5.5411276,5.5587882,5.578807,5.594917499999999,5.612876099999999,5.6275534,5.6440335500000005,5.661033000000001,5.677485,5.6994176,5.72898395,5.7625934,5.82417445,6.176829
1313,4.379375,5.383068450000001,5.435952400000001,5.46618685,5.4891668000000005,5.51238425,5.5402190000000004,5.56005645,5.5746968,5.5970316,5.6139805,5.6330586,5.6457094,5.66106565,5.680194,5.6955405,5.7168436,5.74474415,5.7767627,5.8386245,6.191011
1345,4.728044,5.4034949999999995,5.4540254,5.48476725,5.5088718,5.52998275,5.554714199999999,5.5756198,5.5921656,5.6152698999999995,5.629167499999999,5.64873825,5.6624606,5.67800695,5.695621,5.70995375,5.730996,5.7603687,5.793729,5.85080705,6.195582
1377,4.963021,5.4148195,5.4707723,5.499998300000001,5.5293006,5.548278,5.5754483,5.5919173,5.6104594,5.632093500000001,5.647634999999999,5.66567135,5.6792742,5.69314035,5.7124848,5.726217999999999,5.7492286,5.7794152,5.8072077,5.8670766,6.201751
1409,5.024559,5.43215205,5.4899662,5.5208435,5.547066,5.567755,5.5907037,5.60839215,5.6263124,5.649100300000001,5.6645865,5.6809086,5.6948768,5.71071875,5.7278975,5.7425375,5.7650483999999995,5.7932654,5.8215487,5.88034925,6.217146
1441,5.043508,5.4498897500000005,5.508170600000001,5.54014945,5.5627966,5.585682,5.6079824,5.62688295,5.6432096000000005,5.66465425,5.6828835,5.6989608,5.711129,5.7259796000000005,5.7429017,5.757986000000001,5.779416,5.8064012,5.8349745,5.89554565,6.21944
1473,5.066435,5.4667525,5.5261442,5.5531992,5.57858,5.60335375,5.6237774,5.64425015,5.658968,5.6831739,5.697572,5.714867300000001,5.727481,5.7415981,5.757465,5.7741525,5.793727,5.82038325,5.8512942,5.9058922,6.223452
1505,5.094897,5.4882025500000005,5.5448933,5.5742122,5.5972002,5.61827675,5.6412315,5.66029065,5.6764484,5.6982443,5.7133985,5.7294428,5.7440036,5.75766325,5.7719890000000005,5.78887175,5.8102002,5.83544075,5.8655584,5.92190895,6.228992
1537,5.122711,5.50886725,5.5605579999999994,5.59137215,5.6126438,5.63686375,5.6580318,5.6783303,5.6932532,5.7144392,5.7277635,5.7459735,5.7580276,5.772958399999999,5.7879541,5.80404875,5.8238780000000006,5.84948275,5.8813744,5.93478295,6.245623
1569,5.137183,5.52479565,5.5793659,5.607471,5.6300356,5.654316,5.6748239,5.692658150000001,5.7090136000000005,5.72835675,5.744464000000001,5.7610873499999995,5.7734372,5.7870310499999995,5.804816300000001,5.81784975,5.837993,5.8631753,5.8910081000000005,5.9477122,6.263508
1601,5.161642,5.540182850000001,5.5930413,5.6215442499999995,5.6501052,5.671835,5.6896146,5.7081005,5.7243374,5.74106,5.759485,5.77548505,5.789198,5.80082275,5.817393,5.8330215,5.8526668,5.8747972,5.904531100000001,5.958554,6.27746
1633,5.194026,5.5585853499999995,5.6086181999999996,5.6384055,5.6670842,5.6867265,5.7045366,5.72473195,5.7390312,5.7571887,5.775209500000001,5.79140455,5.8018582,5.81524505,5.8318571,5.846634,5.8641078,5.8879234,5.9174803,5.96866785,6.28038
1665,5.208184,5.5721895,5.6241897,5.6535497999999995,5.6823504,5.705014,5.7231781,5.73780905,5.7543856,5.7737771,5.7904335,5.8053663,5.8167594000000005,5.831241,5.8460587,5.8617377500000005,5.8789102,5.9008782,5.9296468,5.976538000000001,6.287755
1697,5.218829,5.59346935,5.640569500000001,5.66819895,5.6967294,5.71994125,5.7369441,5.75483175,5.7699858,5.78718725,5.805617,5.8193986,5.8315964,5.84418525,5.8619283,5.874390999999999,5.893473800000001,5.91224505,5.9420057,5.990225850000001,6.298725
1729,5.232123,5.601312549999999,5.6556318,5.6849397999999995,5.7116762,5.7324927500000005,5.751338199999999,5.7702706,5.7829182,5.8036022,5.821,5.8345762,5.8470498,5.856986549999999,5.8748336,5.887211,5.9075992,5.926302,5.9563149,6.00300865,6.305052
1761,5.251119,5.61673335,5.6708163,5.7033718,5.7285996,5.749433,5.7663517,5.78374705,5.7978284,5.8178084,5.8336715,5.8474520000000005,5.8591422,5.8711534499999996,5.8864846,5.9029869999999995,5.9188844,5.9379192000000005,5.9669456,6.0166241,6.314951
1793,5.279717,5.6369169,5.687054600000001,5.7188793,5.7424682,5.7647775,5.7798077,5.79732025,5.8131844,5.8328092,5.848222,5.86082255,5.8717774,5.886248999999999,5.8992151999999995,5.915711,5.9304682,5.9507321,5.9821385,6.02562595,6.323749
1825,5.300974,5.6524438,5.702697,5.73465495,5.7565142,5.777192,5.7942545999999995,5.81056395,5.8251122,5.84588695,5.8614905,5.8766093,5.8859562,5.89745695,5.9116847,5.9264660000000005,5.9449886,5.96315955,5.9928273,6.04237535,6.344639
1857,5.326335,5.66850835,5.7186915,5.75109965,5.7725308,5.7911065,5.8065259000000005,5.823383,5.8390104,5.85803895,5.8743435,5.8886694,5.8987614,5.9107061000000005,5.925996,5.94262125,5.9556078,5.9771808,6.0037241,6.049211349999999,6.349607
1889,5.338839,5.6820128,5.7320158,5.76580875,5.787477,5.805154,5.8228451,5.83907005,5.851681999999999,5.8703382,5.8881145,5.90143735,5.9139174,5.9234659999999995,5.9371203999999995,5.9545685,5.9693022,5.98723875,6.0156031,6.06170705,6.348618
1921,5.358771,5.6975238,5.7480743,5.778969,5.8024072,5.8171755,5.8360665,5.85347255,5.8664528,5.8832687,5.8978885,5.91246455,5.9257624,5.9368741499999995,5.950605599999999,5.966214000000001,5.9802296,5.9985048,6.025754500000001,6.07383265,6.353564
1953,5.369895,5.7167938,5.7594211,5.7928047000000005,5.8152264,5.831075,5.8470918,5.86436005,5.8810926,5.89675535,5.9117165,5.92815335,5.938199399999999,5.95031715,5.964079900000001,5.979283000000001,5.9932748,6.011165350000001,6.0375473,6.08743685,6.373815
1985,5.378943,5.72870255,5.7759674,5.810078450000001,5.830096999999999,5.84479825,5.8616591,5.87856635,5.8939898,5.909006,5.925014,5.9387326,5.952764,5.96169575,5.9740517,5.99073875,6.0060392,6.0230337,6.049124,6.09514845,6.377003
2017,5.397105,5.7418479,5.7891879,5.82036935,5.840209,5.86048725,5.8758481,5.89054585,5.9066384,5.921105450000001,5.938241,5.9526482,5.9656106,5.975929799999999,5.9882767,6.001993,6.0170954,6.03229375,6.0606826,6.1122197,6.377893
2049,5.422619,5.75860595,5.8052833,5.83542105,5.855932999999999,5.8726865,5.888963,5.90424955,5.9182994,5.93299005,5.951066,5.96600225,5.9769894,5.98842895,6.0002875,6.01318675,6.0268018,6.0450699000000006,6.0701472,6.12287755,6.387215
2081,5.441621,5.7709254,5.8153628,5.84754145,5.8703852,5.88535225,5.9013936,5.91440335,5.9327448,5.946169,5.9616109999999995,5.97577735,5.99017,5.99944315,6.0119119,6.026491249999999,6.0381204,6.0565834,6.080334,6.1292268000000005,6.39138
2113,5.466481,5.78279425,5.8290996,5.8592410500000005,5.882935,5.89950375,5.9140595,5.9280708,5.9448676,5.9574534,5.9726,5.9865554,6.000261200000001,6.0111199,6.0224101,6.03550225,6.0504109999999995,6.0672243,6.0903247,6.1348192,6.397907
2145,5.488238,5.7984803000000005,5.842323,5.87110075,5.895710200000001,5.913220750000001,5.9257317,5.9391438999999995,5.9546752000000005,5.969157,5.983839,5.998638049999999,6.0112308,6.02225745,6.0339399,6.046641,6.0608566,6.077651,6.0996221,6.14808765,6.407147
2177,5.501615,5.8099519,5.857017600000001,5.8837425,5.9085133999999995,5.9234235,5.9367675,5.9533796,5.9680342,5.980089,5.994915499999999,6.0089687000000005,6.0229862,6.03447455,6.0447312,6.05656725,6.0710138,6.084277,6.1089546,6.156658800000001,6.413732
2209,5.51966,5.82300245,5.8687432,5.8972243,5.9211706,5.9369565,5.9487889,5.9634471499999995,5.9805434,5.992955299999999,6.0087625,6.02064015,6.033252,6.04582715,6.0568643,6.067043,6.0800882,6.0960508,6.1198115,6.1676454000000005,6.421888
2241,5.537319,5.83401695,5.8793377,5.90859445,5.9305794,5.949853,5.9642629000000005,5.97576115,5.9901814,6.0033098,6.020756499999999,6.03286225,6.044103,6.0566238,6.0670883,6.0786134999999994,6.0915258,6.10491925,6.1310595,6.1748582,6.42196
2273,5.554115,5.8471707,5.890294300000001,5.91983115,5.9425862,5.960979,5.9749209,5.9872164,6.001323,6.0176506,6.0322175,6.0438554,6.054917,6.067352550000001,6.0768588,6.088674999999999,6.1032424,6.11488455,6.139117000000001,6.1815027,6.430468
2305,5.571885,5.85552235,5.903715500000001,5.93406265,5.9553982,5.97094225,5.9869053,5.99756755,6.0124188,6.0271542,6.0424395,6.0543795000000005,6.065513,6.07744415,6.0870644,6.0987615,6.111364399999999,6.1284182,6.1499516,6.19117635,6.433997
2337,5.575539,5.86746615,5.9122968,5.9424344,5.9683796,5.98259675,5.9969492,6.00954125,6.0240892,6.03788215,6.053865,6.0631907,6.0766539999999996,6.08829075,6.0974544,6.11083975,6.1206768,6.13727935,6.1587213,6.2014239,6.429329
2369,5.582486,5.88047395,5.9283131000000004,5.9568392,5.980878000000001,5.994446,6.0074795000000005,6.02228115,6.0344952,6.04830485,6.062236,6.073661,6.0870938,6.097451850000001,6.1077415,6.12026875,6.1295262,6.144373600000001,6.1676381000000005,6.207983850000001,6.433967
2401,5.596321,5.89331405,5.9360697,5.9665029,5.9894206,6.00445075,6.0188882,6.0316786,6.0458908,6.0589048,6.072668999999999,6.08426405,6.0960192,6.10703185,6.1180074,6.1278945,6.1396584,6.15447585,6.1779991,6.2186142,6.445859
2433,5.604698,5.9073014,5.9455431999999995,5.9776893499999995,5.9998908,6.01405675,6.0290748999999995,6.042801,6.056344,6.06746495,6.084898,6.0953441,6.106220400000001,6.1158684,6.127470000000001,6.138128249999999,6.149424600000001,6.1645276,6.1875378,6.2265895,6.452812
2465,5.617637,5.91927705,5.9555101,5.98682375,6.0087470000000005,6.024494000000001,6.0389783,6.05291855,6.0656262000000005,6.0787067,6.094239,6.104909350000001,6.1157368000000005,6.12571015,6.1353916,6.14812175,6.1591508,6.174821850000001,6.1960877000000005,6.23511915,6.45431
2497,5.633059,5.9268053,5.9683989,5.997552349999999,6.0196924,6.0358694999999996,6.0488523,6.06262075,6.076974,6.0899371,6.102596500000001,6.113546250000001,6.1229016000000005,6.1337767,6.1459707,6.15796125,6.168584200000001,6.18309405,6.2055811,6.24729705,6.460013
2529,5.648201,5.93860725,5.9812731999999995,6.0069498999999995,6.0300214,6.047134,6.0594624,6.0728565,6.0880268,6.1007703499999995,6.1115905,6.1237335,6.1343668000000005,6.14436115,6.1559877,6.165667,6.1782348,6.19162425,6.2153605999999995,6.24974665,6.468928
2561,5.660257,5.9504677500000005,5.9924776,6.0167917,6.0417412,6.0570185,6.0698685,6.0849273,6.0976418,6.11066165,6.1206245,6.13149585,6.1440644,6.15327335,6.1653985,6.175082499999999,6.187925600000001,6.19929735,6.2232723,6.2586532,6.473329
2593,5.680732,5.95851295,5.999770799999999,6.0253369999999995,6.0503014,6.067005,6.0804446,6.0935022,6.1068678,6.12041785,6.1307745,6.1406665,6.151809200000001,6.1624935,6.1729813,6.1843305,6.195226,6.20781905,6.2305044,6.2674325,6.480856
2625,5.69638,5.9706081499999994,6.0091145,6.03699225,6.061279,6.07597975,6.088224100000001,6.104371400000001,6.1164122,6.1294363,6.1394459999999995,6.15045565,6.162869,6.1724128,6.1823451,6.19296825,6.2029816,6.2170342,6.2371897,6.2772311,6.473272
2657,5.711654,5.98097115,6.0182736,6.04667215,6.0726156,6.0852745,6.0985443,6.1124269,6.1264484,6.1365949,6.147682,6.1588091,6.170908,6.1825129500000005,6.1906460999999995,6.2011385,6.2111474,6.22511685,6.2485746,6.2840627,6.480202
2689,5.713201,5.9900421,6.0270921,6.0537128,6.078604400000001,6.09477725,6.1090032999999995,6.12220265,6.1354468,6.14666165,6.1574615,6.1686233,6.1804658,6.1897126,6.1987803,6.2078915,6.2206432000000005,6.2317898,6.2548122,6.293361050000001,6.486662
2721,5.712821,6.00133305,6.0385713,6.0644726,6.087165,6.103899,6.1180509,6.1320733999999995,6.144816,6.1557281,6.1665814999999995,6.179659200000001,6.1882648,6.1968237,6.2073247,6.216878749999999,6.2286278,6.24285955,6.2640228,6.3008201,6.490563
2753,5.719432,6.011828250000001,6.0500098,6.0711889,6.097561,6.114025,6.1282588,6.14250865,6.1533442,6.16431195,6.1749185,6.1858736500000004,6.1957776,6.20665425,6.2159448,6.22555425,6.235907,6.25093185,6.2707941,6.309722249999999,6.489695
2785,5.733661,6.0227714500000005,6.0605538,6.07855265,6.1064094,6.12331775,6.1367366,6.15103825,6.1622684,6.1727377,6.182772,6.1948617,6.2042024,6.2143915000000005,6.2248392,6.233545250000001,6.2446916,6.2583832,6.2784403,6.31495185,6.484501
2817,5.750593,6.0300223,6.0670152,6.0906259,6.1148548,6.13186375,6.144800600000001,6.15890965,6.170407,6.1801132,6.189786,6.2020159,6.2145722,6.22295475,6.231977100000001,6.240854499999999,6.2516198,6.26701965,6.286778,6.3238529,6.486872
2849,5.756833,6.0412378,6.0769209,6.10008845,6.1233756,6.139305,6.1529449000000005,6.1665605999999995,6.1793216,6.18954715,6.197838,6.21088385,6.2235584,6.2321013999999995,6.2399648,6.24957725,6.2591002,6.27280555,6.29385,6.328307400000001,6.486741
2881,5.775349,6.0513496,6.0882451,6.1070594499999995,6.1299298,6.147152,6.162994100000001,6.17498145,6.1876240000000005,6.1980851999999995,6.2088825,6.2200095,6.2308384,6.239167,6.2485855,6.25898075,6.2660678,6.27966205,6.299539,6.3323301,6.495394
2913,5.785951,6.0594546000000005,6.0926758,6.11763235,6.1385082,6.159015500000001,6.1705975,6.1839529,6.1948682,6.2047071,6.217931500000001,6.2280551,6.238885799999999,6.24845075,6.2566676,6.265783,6.2745372,6.2889452,6.3090849,6.34166535,6.501858
2945,5.796829,6.06741375,6.1026034000000005,6.1272375,6.1479928,6.1685792500000005,6.1788343,6.191216,6.204765399999999,6.21430165,6.2255445,6.2367175999999995,6.2476506,6.25657865,6.2632671,6.2720389999999995,6.2812894,6.2952434,6.3139716,6.35069195,6.505259
2977,5.795767,6.0741219,6.108572199999999,6.1325394,6.1573376,6.17517375,6.1869026,6.2000741,6.2133709999999995,6.22201175,6.231412499999999,6.24429885,6.2542262,6.2633255000000005,6.2710235,6.27920175,6.289842,6.304486,6.3241987,6.35664645,6.510439
3009,5.804568,6.08583065,6.1190287,6.1445244500000005,6.1659962,6.18305275,6.1958598,6.20945065,6.2207408,6.22882265,6.239822,6.25007555,6.2621400000000005,6.270587099999999,6.278985400000001,6.28645375,6.2957502,6.3103686,6.3301245,6.364524149999999,6.520085
3041,5.815638,6.095013799999999,6.129243300000001,6.1526377,6.1735142,6.189791,6.2028044,6.2164323,6.2282836,6.2364777,6.24735,6.2578424,6.26994,6.2778136,6.2858859,6.2937835,6.3037544,6.3172537,6.3363935,6.36778955,6.519878
3073,5.831508,6.10315295,6.134665,6.15959585,6.181841,6.1982765,6.2110823,6.22290935,6.2352324,6.2442017,6.255037,6.26612855,6.2761328,6.28303775,6.2921053,6.3003345,6.3124785999999995,6.3233148,6.3423968,6.376077550000001,6.522432
3105,5.844866,6.109679450000001,6.1444502000000005,6.1667031,6.190528,6.207042,6.2197538,6.23135625,6.2430702,6.2516609,6.261602,6.27317515,6.2835764,6.2918339,6.2996234,6.30868625,6.3194224000000006,6.3310755,6.3489093,6.3810228,6.530374
3137,5.849738,6.118617599999999,6.1518111,6.175131550000001,6.196644,6.2140492499999995,6.2273457,6.24039515,6.2493412,6.26022765,6.268335499999999,6.2790612,6.2897994,6.29736435,6.3064465,6.315657,6.326209400000001,6.33723945,6.3559262,6.38555345,6.532219
3169,5.859169,6.1261648,6.1583077,6.1827303,6.2042684,6.22114875,6.2373749,6.24771085,6.2562022,6.2677585,6.2755345,6.28553265,6.295712,6.3051402,6.3124789,6.323858749999999,6.3342142,6.3447426,6.3612086,6.3898209,6.541704
3201,5.866238,6.131256,6.1668024,6.18884425,6.2132636,6.228311,6.2428101,6.25546885,6.2650676,6.2733858,6.283787,6.2936409,6.3050698,6.31208085,6.3199258,6.329979750000001,6.341918,6.3516043,6.3669207000000005,6.395890400000001,6.541343
3233,5.874245,6.13847035,6.1765535,6.19521375,6.2180218,6.234998750000001,6.2494352,6.26343065,6.272873,6.28089735,6.291312,6.3009787,6.3094442,6.3187107,6.3262763,6.33710725,6.3455954000000006,6.35761215,6.3736778,6.3997813,6.555548
3265,5.870759,6.1473299,6.1833290000000005,6.20294785,6.2283534,6.241064,6.2568961000000005,6.2699484000000005,6.2777791999999994,6.2883848,6.297981500000001,6.3069269,6.3170668,6.324983550000001,6.3326207,6.342863250000001,6.3513338,6.36272245,6.3805464,6.4093288500000005,6.553215
3297,5.881946,6.1514342,6.189984600000001,6.21180865,6.2343042,6.2490654999999995,6.261610800000001,6.2762616499999995,6.2858434,6.295307950000001,6.304061,6.314287,6.3231768,6.3306885,6.339438299999999,6.3484,6.3579124,6.3689915500000005,6.385676699999999,6.41377925,6.56084
3329,5.889692,6.15571545,6.1971015000000005,6.2187158,6.243368800000001,6.25543675,6.267939,6.282240300000001,6.2919128,6.3008365,6.310469,6.3193656,6.3294278,6.33766115,6.3464601,6.3550355000000005,6.3641834,6.37634095,6.3935395,6.42077725,6.555571
3361,5.901538,6.16427435,6.1995702,6.22676535,6.248736,6.262649,6.2772498,6.28917535,6.297897,6.3069922,6.3161345,6.3255451,6.3344854,6.3439802,6.3529482,6.361673,6.369407,6.38100475,6.3990448,6.424202299999999,6.556452
3393,5.891543,6.17276405,6.208992,6.2320924,6.2553968,6.27012075,6.2830243,6.2963341,6.3044742000000005,6.315113200000001,6.3238199999999996,6.33187735,6.3418864,6.3510423000000005,6.3599671,6.36836825,6.3767348,6.38776485,6.4027899999999995,6.43011195,6.563761
3425,5.895923,6.180455599999999,6.214455200000001,6.23777895,6.2614849999999995,6.276854,6.2900413,6.3030241,6.3108598,6.3190064999999995,6.3284455,6.33765365,6.349825,6.357655950000001,6.3656255999999996,6.3723392500000005,6.3839244,6.394112799999999,6.4087959,6.4323522,6.568145
3457,5.908712,6.18675695,6.2215544000000005,6.24566705,6.2684473999999994,6.281934,6.2945720000000005,6.3079174,6.3166535999999995,6.32539185,6.3330459999999995,6.345179,6.3541686,6.3630737,6.37206,6.379473750000001,6.387402000000001,6.39762275,6.4148501,6.4382066,6.57515
3489,5.924445,6.193980750000001,6.2250661,6.250715499999999,6.274404,6.288043999999999,6.3014551999999995,6.3149438,6.32417,6.3321339000000005,6.3394255,6.3503065,6.360386200000001,6.36848345,6.377225699999999,6.38540825,6.3943692,6.4042134,6.4199173,6.4454978,6.578351
3521,5.93132,6.2017868499999995,6.2340118,6.2536545,6.2801732,6.29555075,6.3079836,6.3188989,6.3302244000000005,6.33860545,6.3462445,6.3546742,6.3674184,6.3763268,6.3831849,6.3908724999999995,6.401019600000001,6.4106433,6.4256576,6.4515577,6.576941
3553,5.940104,6.201918200000001,6.2396116,6.26248195,6.2886944,6.30154475,6.314702,6.3249808,6.3385072000000005,6.3444504,6.353557,6.3639337,6.3713732,6.38078915,6.3881459,6.39638125,6.4058746,6.4177656999999995,6.4310997,6.4560651,6.590661
3585,5.942595,6.21062925,6.2449831,6.26681275,6.2928936,6.30881975,6.3211661,6.3304,6.342462,6.35072055,6.359291000000001,6.36730215,6.3769800000000005,6.38522245,6.3928534,6.403476749999999,6.4107313999999995,6.42162995,6.435373,6.4610712,6.594659
3617,5.966338,6.21679065,6.2509238,6.274549449999999,6.2997322,6.3159469999999995,6.3253015,6.3378798,6.3471614,6.3572986,6.3654399999999995,6.37423535,6.38211,6.3907948,6.3981345,6.40733775,6.4162994,6.426736099999999,6.4427203,6.4675812,6.601931
3649,5.95991,6.2187083,6.2555407,6.27980795,6.3062008,6.32034275,6.3322328,6.3446611,6.3542498,6.36289125,6.370668500000001,6.3792202,6.3884286,6.39579505,6.4038846,6.41288725,6.422506,6.43323525,6.446235400000001,6.4732134,6.613197
3681,5.96909,6.2240068,6.2592784,6.28576655,6.3125242,6.32668825,6.3362681,6.3494006,6.3595826,6.36895785,6.377719,6.3843118,6.3925456,6.40053015,6.4097915,6.41835725,6.4290196,6.4376498,6.4532252,6.4816612,6.617909
3713,5.973594,6.2357598,6.2679104,6.2931684,6.3183506000000005,6.33300625,6.3434094,6.3550534999999995,6.3663974,6.37515915,6.3827315,6.3904712,6.3978779999999995,6.4052473999999995,6.4147204,6.424265,6.4334131999999995,6.4439784499999995,6.455836,6.48256805,6.625092
3745,5.976145,6.2419132500000005,6.2739840000000004,6.2990933,6.322151600000001,6.3366535,6.3497081,6.361004449999999,6.3712524,6.3798903,6.3870450000000005,6.396122650000001,6.4038246,6.41243455,6.4201794,6.42795525,6.4391276,6.448873900000001,6.4615303,6.4871358,6.626963
3777,5.9816,6.24437895,6.279353,6.3068045999999995,6.3273618,6.3435675,6.3549552,6.3681585499999995,6.376896,6.3843125,6.393366,6.4006075000000004,6.4081542,6.41627695,6.4246175,6.4341285,6.4428482,6.45428755,6.4666752,6.48981945,6.636828
3809,5.975247,6.2518626,6.2889100000000004,6.312743599999999,6.3331908,6.349645,6.360683799999999,6.37204205,6.3838096,6.3907685,6.397695499999999,6.4052275000000005,6.4128518,6.42139155,6.429912300000001,6.43904675,6.4481642,6.4572648,6.4722638,6.493720150000001,6.646302
3841,5.972048,6.25749615,6.293650400000001,6.31777765,6.338476,6.35425475,6.3668366,6.3777038500000005,6.3861196,6.39528825,6.403274,6.41107195,6.4172842,6.4258213,6.433544400000001,6.44256825,6.4521856,6.4617629999999995,6.477811600000001,6.50120685,6.640221
3873,5.993344,6.263857,6.2983092,6.3269095,6.3438456,6.35886,6.3703328,6.38249025,6.3928218,6.4004347500000005,6.407375,6.4151007,6.4215852,6.43108445,6.4380188,6.4469845,6.4558074,6.4677254,6.4796461,6.50619305,6.638161
3905,5.999163,6.2670873,6.304997500000001,6.32805875,6.3511652000000005,6.36260625,6.3756422,6.3890068,6.3974126,6.40648105,6.4129195,6.420201250000001,6.4271736,6.4357181,6.4423679,6.451914,6.460889600000001,6.4713684,6.4845863,6.50682395,6.64327
3937,5.998507,6.2708096,6.3099187,6.332972949999999,6.3555892,6.368774,6.381967599999999,6.3929851,6.4027784,6.41127265,6.4177575000000004,6.4246032500000005,6.4325404,6.44117125,6.4474047,6.4572087499999995,6.466576600000001,6.47653945,6.4899118,6.51066455,6.639591
3969,6.013111,6.2761562,6.3185017000000006,6.341376550000001,6.3587188,6.37508025,6.385428800000001,6.3971457,6.406635400000001,6.41622725,6.422454500000001,6.430030599999999,6.4369002,6.44392325,6.4526043,6.461274749999999,6.4723766,6.48173335,6.4955174,6.5118455,6.650246
4001,6.016964,6.2845323,6.3201589,6.344653549999999,6.364266799999999,6.380130749999999,6.3907088000000005,6.401928900000001,6.411974,6.4205787999999995,6.4268585,6.43383235,6.4415262,6.4493757,6.4573093,6.46594,6.475446,6.4866032,6.4972891,6.51660945,6.650844
4033,6.028034,6.2866683,6.3236517,6.3508771500000005,6.3711926,6.384628999999999,6.3965032,6.4075057499999994,6.4169296000000005,6.424791300000001,6.431807,6.43807955,6.4463482,6.4546791,6.461277900000001,6.470594,6.4805474,6.4908999,6.5012712,6.5230273500000004,6.650981
4065,6.042912,6.28860635,6.3343241,6.35643135,6.3750013999999995,6.38933425,6.4034036,6.41217115,6.4220338,6.428194850000001,6.435771000000001,6.4425811500000005,6.450017,6.457602700000001,6.4657847,6.47558975,6.4855784,6.4945186999999995,6.5061536,6.52562045,6.655614
4097,6.048605,6.297338900000001,6.3371785,6.3603001,6.3790208,6.3929290000000005,6.4064268,6.41588455,6.4268256,6.43293065,6.439927,6.44670815,6.4550534,6.46114315,6.471103,6.47966775,6.4890364,6.4990879,6.5080173,6.5289022,6.661256
4129,6.06517,6.2992124,6.3447427,6.3664495,6.385146,6.3996647499999995,6.410029,6.4218313,6.430758999999999,6.4377017,6.444228000000001,6.4506861,6.4579312,6.467410699999999,6.475735800000001,6.48440425,6.4928038,6.50265725,6.5137717,6.5333399,6.667364
4161,6.069139,6.3081543,6.3492679,6.369618,6.3892204,6.40434,6.4149767,6.4264772,6.4353468000000005,6.4430159,6.4488065,6.45626615,6.463548599999999,6.4713778,6.4796685,6.489565,6.4963532,6.5067469,6.5164792,6.5365286000000005,6.662358
4193,6.078127,6.308970899999999,6.3527419,6.37431405,6.393943,6.40745075,6.4209243,6.4307867,6.4395028,6.44614685,6.4533315,6.4606055499999995,6.468274,6.4754319,6.4843525,6.49159225,6.5009132,6.5102863499999994,6.5223021999999995,6.5400778,6.663762
4225,6.084427,6.3136225,6.3572768,6.379596599999999,6.3983578,6.4123695000000005,6.4243398,6.4358762,6.4436032,6.450683150000001,6.4574945,6.46506915,6.4726504,6.48007005,6.4884293,6.49707425,6.504885,6.514282,6.5246838,6.542437850000001,6.67107
4257,6.076856,6.31704235,6.3615274,6.38303315,6.4025016,6.417427249999999,6.4289748,6.4392744,6.448787,6.4555221,6.4614655,6.46960145,6.477411,6.48534985,6.4919178,6.499618,6.5103064,6.51852475,6.5287628,6.54636315,6.664515
4289,6.085546,6.3234860500000005,6.3677183,6.3858291,6.4067262000000005,6.4221805,6.4324902,6.4433834,6.4534454000000006,6.460382200000001,6.4668045,6.4748265499999995,6.4813972,6.49011855,6.4975318,6.5041755000000006,6.512657,6.521545349999999,6.5350592999999995,6.5500333,6.665876
4321,6.090471,6.3272172,6.3694166999999995,6.39265055,6.41085,6.4256055000000005,6.4372525,6.44896105,6.4569876,6.4640081,6.4703835000000005,6.47932955,6.4864109999999995,6.49491735,6.5000246,6.5089885,6.5177224,6.5257907500000005,6.536006,6.55349005,6.659745
4353,6.081915,6.3359530500000005,6.3752959,6.39789835,6.4152021999999995,6.4312615,6.4426321,6.4531697,6.4615722,6.468195,6.475743,6.482696300000001,6.4910364,6.4978826000000005,6.5056012,6.5128805000000005,6.5209464,6.53002945,6.5397932,6.55716075,6.671784
4385,6.08923,6.3399956,6.3791813,6.4007147,6.4192224,6.4343875,6.4464154,6.456368,6.4657662,6.47164335,6.47939,6.4871884500000006,6.4945683999999995,6.5021401,6.5092289,6.515952,6.5252972,6.5347193500000005,6.5422327,6.56017685,6.676054
4417,6.105442,6.342499350000001,6.3824648,6.40615135,6.423278600000001,6.438268000000001,6.4489431,6.46063555,6.469759,6.47681915,6.4833359999999995,6.4896588,6.4995008,6.5051124,6.5118423000000005,6.52053575,6.5298704,6.5385493,6.547463,6.56521775,6.678463
4449,6.123208,6.34437315,6.3861315,6.40778885,6.4259118,6.44226075,6.4526824000000005,6.4637782999999995,6.471941999999999,6.4809804,6.487956499999999,6.49448245,6.5011316,6.50849025,6.5148384,6.52439825,6.5329246,6.54218715,6.5516413,6.56787485,6.683794
4481,6.124289,6.3467972999999995,6.3910176,6.412503549999999,6.4286526,6.44669375,6.4569836,6.466908,6.4775944,6.48634035,6.4923165,6.49788605,6.5043876,6.5113765,6.518953600000001,6.528201,6.5369128000000005,6.5449711,6.555118800000001,6.572221000000001,6.680501
4513,6.136902,6.34831145,6.394969400000001,6.4181741500000005,6.4337036,6.45099325,6.460998200000001,6.471816899999999,6.4821322,6.4894037,6.495264000000001,6.5022448,6.5080166,6.51427535,6.5225485999999995,6.530821,6.5399594,6.5489976,6.5583539,6.57456305,6.677594
4545,6.138942,6.35294435,6.398626500000001,6.42160245,6.4377494,6.45328225,6.4638738,6.4758927,6.4838242,6.4917666,6.498308,6.5052411,6.5127506,6.519196099999999,6.5266955,6.535076,6.544093,6.55034225,6.5611799,6.5775588,6.69434
4577,6.141737,6.36057365,6.4007993,6.425358999999999,6.4442352,6.4579765,6.4703076,6.478238800000001,6.488728,6.4954719999999995,6.50296,6.50888705,6.5158844,6.52323985,6.5301219,6.5394125,6.546949199999999,6.5555474,6.5658154,6.5828112,6.694362
4609,6.13964,6.3665669000000005,6.4034146000000005,6.42912095,6.4467292,6.46326725,6.472556,6.4812876,6.4909046,6.49890475,6.505687,6.51265155,6.5195104,6.5268951,6.5338165,6.541785,6.5507836,6.55959435,6.5689503,6.58528755,6.696177
4641,6.149752,6.3705863,6.4095341999999995,6.4308331,6.4492654,6.46582425,6.4760454,6.4844093,6.495172999999999,6.5020248,6.509845,6.516837150000001,6.523175999999999,6.53035075,6.5389571,6.5472605,6.5547808,6.56318515,6.5726026,6.58883165,6.691837
4673,6.162365,6.375056099999999,6.4136597,6.43558745,6.4536448,6.467532,6.4788287,6.48898095,6.4972976000000005,6.5052667,6.51238,6.520442549999999,6.5271108,6.533456,6.5416003,6.55073025,6.558821,6.56620685,6.5764603,6.593557000000001,6.692216
4705,6.160006,6.37892915,6.418447700000001,6.43873105,6.457905800000001,6.47225675,6.4827832999999995,6.49264145,6.501558999999999,6.50813,6.5156535,6.52372495,6.531781,6.53814265,6.5464397000000005,6.5539925,6.561273,6.56841705,6.5791889,6.5974407500000005,6.690773
4737,6.159056,6.383265850000001,6.4198444,6.446284149999999,6.4609226,6.4745545,6.4872261,6.49660795,6.5031794000000005,6.511857200000001,6.5188775,6.52865855,6.535683000000001,6.5437558000000005,6.5492419,6.556472749999999,6.5637114,6.57143475,6.5837401,6.6001121,6.70243
4769,6.159652,6.386323399999999,6.4240442,6.44718605,6.4668744,6.478172,6.4895781999999995,6.50093925,6.5080114,6.5161349500000005,6.523619,6.5315253,6.5384454,6.5448793,6.5512687000000005,6.5589474999999995,6.5663332,6.5746138499999995,6.5863728,6.60453125,6.703654
4801,6.159657,6.3900198,6.4265813,6.4506011999999995,6.4681648,6.4824537499999995,6.4937031,6.5043975,6.5123796,6.51886035,6.5267835000000005,6.53457125,6.5408678,6.5482873,6.5549806,6.5613115,6.5708252,6.5781838,6.5899271,6.6064377499999996,6.701314
4833,6.172585,6.3935718999999995,6.4307681,6.455206400000001,6.4730262000000005,6.486747,6.4972821,6.5063851999999995,6.5143416,6.5230348,6.530792,6.53808465,6.5438484,6.55137125,6.5565926,6.56559175,6.5736756,6.58144165,6.591478400000001,6.6094888,6.707291
4865,6.179852,6.3974743,6.4336287,6.45914085,6.4746606,6.49094425,6.5006728,6.50890445,6.5180632,6.5264652000000005,6.534072999999999,6.5395025,6.5481362,6.55394045,6.5604682,6.56897275,6.577510999999999,6.58507525,6.593192800000001,6.6104685000000005,6.707222
4897,6.185216,6.4027768,6.4368855,6.463659649999999,6.4795504,6.493398,6.5042308,6.511738,6.52022,6.5295542,6.535954,6.5444005,6.5504266,6.55720505,6.5638833,6.570881249999999,6.5805082,6.58791305,6.5984731000000005,6.6120911,6.713438
4929,6.18853,6.40404825,6.439372,6.46693985,6.4835102000000004,6.497635000000001,6.5072204000000005,6.51820725,6.5250016,6.5320552,6.539044,6.54616435,6.5531808,6.55968645,6.5669813,6.5752565,6.5831548,6.5920216,6.6018146,6.61608105,6.70957
4961,6.185878,6.4094982,6.445643,6.4695718,6.4864922,6.501277249999999,6.5107176,6.52095365,6.5274234,6.53570935,6.5420675,6.5508123,6.5563642,6.5624259,6.5692075999999995,6.578609,6.5858074,6.59353515,6.604859,6.61867075,6.712436
4993,6.183068,6.407478200000001,6.4482835000000005,6.471598350000001,6.4879268,6.50346925,6.513297000000001,6.52393585,6.5319272,6.54069675,6.546987,6.55325325,6.5597696,6.56630085,6.5727309,6.5806865,6.5883588,6.59609295,6.608755299999999,6.6200791,6.711329
5025,6.183954,6.4131868999999995,6.4498289,6.4740279,6.4921386000000005,6.50738875,6.5174295,6.5272115500000005,6.5341714,6.54292975,6.549326499999999,6.5554206,6.5616242,6.5685297,6.5753709,6.58368425,6.5904472,6.59920735,6.6093825,6.6251487000000004,6.707345
5057,6.191422,6.41753735,6.4543593999999995,6.4769097,6.495337,6.51065175,6.5217537,6.5282348,6.53625,6.5449864,6.551659,6.5585353,6.5651552,6.57228245,6.5784373,6.586131,6.5943796,6.6017813,6.6123415,6.62861805,6.714018
5089,6.202237,6.42247935,6.4571366,6.47905055,6.499123399999999,6.51308525,6.5228034,6.5314736,6.5393752,6.54712805,6.5557455000000004,6.5619301,6.5679346,6.57457275,6.5817015,6.588795,6.5974022,6.60435275,6.6142686,6.6301254499999995,6.723859
5121,6.20496,6.424951500000001,6.4573447,6.48386755,6.502252599999999,6.51527325,6.5259985,6.5354334,6.5423126,6.551455499999999,6.557538,6.5654803,6.5722106,6.5776287,6.584357000000001,6.59187425,6.6005816,6.608163,6.6177497,6.6319138,6.720191
5153,6.210542,6.4258165499999995,6.459536900000001,6.48623715,6.505054,6.519603249999999,6.5302015,6.5390165,6.5462424,6.55357385,6.562424,6.5682308,6.5743772,6.58022735,6.5871731,6.59479725,6.6026064,6.6112405999999995,6.6200628,6.6353367500000004,6.716082
5185,6.210345,6.42917395,6.46365,6.48933375,6.5080586,6.5226785000000005,6.5327128,6.54119185,6.5487996,6.55629565,6.5635295,6.56961495,6.577451,6.5842298,6.5900707,6.59767,6.6049862,6.61282575,6.6223465,6.63901865,6.714603
5217,6.214197,6.4310863,6.468115500000001,6.4921796,6.5115092,6.52444,6.533980000000001,6.5430738,6.5521734,6.5582395,6.5660799999999995,6.5721946,6.5789034,6.58486335,6.5921165,6.60008675,6.6082247999999995,6.61463815,6.6246212,6.6392873,6.718089
5249,6.220375,6.43496145,6.4743189,6.49601405,6.5137478,6.52629375,6.537058900000001,6.54705885,6.553777,6.5622998,6.567931,6.5754865,6.58142,6.5873043,6.5957869,6.603273,6.6106286,6.6174173,6.627640899999999,6.6436873499999995,6.723493
5281,6.229987,6.4356884,6.4762792,6.4984943,6.5173308,6.52796725,6.5415346,6.549357,6.5567936,6.5640957,6.571545,6.57816785,6.5832754,6.59122045,6.5983631,6.605596,6.612876,6.6208457,6.6302402,6.6470172,6.723493
5313,6.229758,6.4434533,6.4780149,6.4999889500000005,6.5184968,6.53096425,6.5440031,6.55244855,6.5598476,6.5675646,6.5738495,6.5804915,6.586602399999999,6.59269435,6.6004699,6.609624,6.6147028,6.624369,6.6327013,6.64817175,6.71594
5345,6.234966,6.446339,6.4820269,6.5053965499999995,6.5209214,6.5341545,6.5459892,6.55562985,6.56246,6.5687689,6.5759055,6.58270755,6.5884114,6.5948349,6.6039342,6.61206425,6.6191742,6.6263371499999995,6.6349076,6.6531211,6.722113
5377,6.240605,6.44547675,6.4832438,6.508393949999999,6.5245422,6.537371,6.5482374000000005,6.55732675,6.5648828,6.5719734,6.578586,6.58461505,6.5922903999999996,6.5986132500000005,6.6060267999999995,6.6125475,6.6208966,6.6286029,6.6380577,6.6538225,6.731493
5409,6.240553,6.4519535,6.4863045,6.5092721000000004,6.527802,6.54025125,6.5521149,6.559656100000001,6.5687278,6.57461365,6.582452999999999,6.58841995,6.5939478,6.6007217,6.6085371,6.6163545,6.6228406,6.63121865,6.6405879,6.6565257,6.736445
5441,6.237332,6.45187895,6.487894799999999,6.510288399999999,6.5304266,6.5428615,6.5543172,6.56256235,6.5696646,6.57642255,6.585119,6.5902205,6.5957608,6.6029008,6.6100582999999995,6.61832975,6.6271352,6.633614000000001,6.6408958,6.656751450000001,6.737188
5473,6.248989,6.4538436,6.4920994,6.51303445,6.533111,6.545548,6.5555103,6.564464050000001,6.5726358000000005,6.5794407,6.586303,6.5934595499999995,6.599482,6.60662565,6.6126533,6.620948,6.6300644,6.6373384,6.6453104,6.65915925,6.735773
5505,6.251041,6.4564161,6.4932422,6.51871995,6.5346956,6.54844575,6.5584923,6.5676242,6.573751000000001,6.58106565,6.589216,6.59608975,6.6019046,6.6090652,6.615731299999999,6.622676,6.6319984,6.63780345,6.6464085,6.6613370000000005,6.737726
5537,6.252105,6.46330385,6.4959062,6.51957735,6.5357226,6.5513509999999995,6.5616835,6.56976305,6.5770592,6.58535465,6.592008,6.59814,6.6039734,6.6117028499999995,6.6188015,6.6251245,6.6341322,6.64036955,6.648686,6.6646006,6.742377
5569,6.262081,6.4642107,6.498666999999999,6.5216426499999995,6.5377286,6.55220375,6.5627974,6.5716571,6.5791458,6.5869606,6.59415,6.59963895,6.607298,6.6134147,6.6210284,6.62833,6.6364142,6.6436435000000005,6.653364900000001,6.6629902,6.739285
5601,6.265003,6.4661799,6.5013689999999995,6.5240766,6.5399088,6.553488,6.5638032,6.57387175,6.582410599999999,6.5896334,6.5970505,6.60308775,6.6092258,6.61560605,6.6230629,6.629084000000001,6.6374602,6.64537415,6.6548799,6.6660551,6.73686
5633,6.274289,6.4692726,6.5031357,6.52758535,6.542991799999999,6.556763999999999,6.5672425,6.57571755,6.5842339999999995,6.59239525,6.59924,6.6052042,6.6099505999999995,6.61718485,6.6241646,6.63083725,6.6386332,6.64771505,6.6566547,6.66918055,6.744848
5665,6.274569,6.47294135,6.5051735,6.5301465,6.5451863999999995,6.55794325,6.5698782,6.5772961,6.5848510000000005,6.5951353,6.601901,6.6070645,6.6120336,6.6187498499999995,6.6261222,6.6336025,6.6419112,6.6512959,6.6586768,6.67049885,6.744749
5697,6.274213,6.47546075,6.5068404,6.53105285,6.5477076,6.560782,6.5717356,6.5818039,6.5896930000000005,6.59662505,6.603413,6.6100448,6.6146772,6.6214466000000005,6.6280595,6.63504975,6.6437631999999995,6.6528521,6.6607791,6.671480000000001,6.742114
5729,6.283077,6.4789961,6.5099671,6.5353011500000004,6.5495764,6.56203725,6.5750615,6.5835349999999995,6.5913812,6.5982358,6.6058045,6.611755,6.617967,6.62404875,6.6299747,6.63675475,6.6459752,6.65374225,6.6633228,6.6746624500000005,6.749854
5761,6.285612,6.4824772,6.5132672,6.53536015,6.5508828,6.56418075,6.577872,6.58642045,6.5939056,6.5998779999999995,6.607483500000001,6.6135306,6.6202426,6.6265184,6.6324011,6.6398262500000005,6.6478538,6.6556092499999995,6.6656879,6.6766481,6.749828
5793,6.28785,6.4816794,6.5167736000000005,6.5388961,6.5561268,6.5690245,6.5800913,6.587740050000001,6.596787399999999,6.6035793,6.6095939999999995,6.615602050000001,6.6230253999999995,6.6290416,6.6348034,6.642140250000001,6.6489814,6.6576717,6.6673128,6.68102305,6.74494
5825,6.295585,6.4817602999999995,6.5181528,6.5411109,6.5572578,6.5707795,6.5809039,6.5908894,6.5977848,6.60599885,6.611763,6.6195569,6.6246582,6.630900700000001,6.6372179000000004,6.64375775,6.6527564,6.6590001,6.6683361,6.6822616,6.74511
5857,6.298515,6.48750615,6.5208444000000005,6.54301595,6.5580110000000005,6.573738499999999,6.5830988,6.59257395,6.600066,6.6077865000000005,6.614211,6.62153445,6.628202,6.633627,6.6394446,6.64490025,6.6536926,6.6617023500000005,6.6714342,6.6850483,6.750939
5889,6.30309,6.4897995,6.5250089000000004,6.5433182,6.5608082,6.5734010000000005,6.5860527,6.5936350500000005,6.6017926000000005,6.61036285,6.6161025,6.62441075,6.6303498,6.63608425,6.6418341000000005,6.64721675,6.6551636,6.66391905,6.6733872000000005,6.68666035,6.748777
5921,6.307244,6.4889800499999994,6.5251299000000005,6.5467724,6.5634516000000005,6.57651975,6.5876833,6.5970189,6.6045294,6.61125275,6.6183925,6.6245871,6.63185,6.6370339000000005,6.6431622,6.6493985,6.656588,6.66512445,6.6766656,6.6866646,6.749506
5953,6.307696,6.4890681,6.526555699999999,6.5490548,6.564994400000001,6.579249,6.5896162,6.5976949000000005,6.6062092,6.61329925,6.619442,6.62533925,6.6325222,6.63911615,6.6459829,6.65083,6.659651,6.66845895,6.6774569,6.6890925999999995,6.75001
5985,6.305311,6.49537,6.5273333000000004,6.5501973499999995,6.5676814,6.58125875,6.5909789,6.6001178000000005,6.6093112,6.616132,6.6212515,6.6279544,6.634577999999999,6.64161915,6.6471575,6.65353625,6.6603548,6.66771445,6.6789685,6.689198149999999,6.748873
6017,6.304531,6.49451815,6.530925900000001,6.554693,6.5673184000000004,6.583426,6.5924223,6.60163315,6.6091558,6.61892015,6.6239675,6.6310139999999995,6.6371348,6.64308145,6.649241,6.65691125,6.6638168,6.6708175999999995,6.6786471999999995,6.693817500000001,6.750165
6049,6.300469,6.49649675,6.5358588,6.5558181,6.5700628,6.5834575,6.5947602000000005,6.60413265,6.6116732,6.62001265,6.6262795,6.63272825,6.6391764,6.645442650000001,6.6516037,6.656909000000001,6.6650074,6.6722639,6.6816066,6.69279775,6.752532
6081,6.303101,6.499734699999999,6.5381169,6.5597157500000005,6.573494999999999,6.58683,6.5950747,6.605579250000001,6.6138898,6.6219421,6.6287065,6.6344423,6.6403598,6.64702605,6.6532672,6.6593725,6.6669228,6.672934649999999,6.6840884,6.69584255,6.750308
6113,6.279323,6.5039513499999995,6.536932,6.5628095,6.5758456,6.58942375,6.5980392,6.6061060000000005,6.615093,6.6227785500000005,6.630186,6.63612995,6.6421628,6.64763785,6.6542929,6.66138275,6.6691481999999995,6.6761146,6.6837707,6.698396600000001,6.757414
6145,6.290874,6.5029132,6.5398556,6.564653799999999,6.5778876,6.591870500000001,6.6005071,6.60794265,6.61618,6.6251826,6.631731,6.63796575,6.643857,6.6493959,6.6566649,6.6630335,6.669599799999999,6.67652715,6.686495000000001,6.6995837,6.758719
6177,6.293688,6.50105535,6.5434653,6.5639965,6.5803942,6.593589000000001,6.6018657,6.61163175,6.6197772,6.62741145,6.6348424999999995,6.6400035,6.6460680000000005,6.6518206499999994,6.6584518,6.664596749999999,6.6709112,6.67795205,6.6893715,6.7000917,6.759148
6209,6.302768,6.50319095,6.5457127,6.566027500000001,6.581163,6.593738999999999,6.6054921,6.6130268,6.6205248,6.62858955,6.6348495,6.6408321500000005,6.6473954,6.65316725,6.6598915000000005,6.6657775,6.6722674,6.68030015,6.688303400000001,6.701377099999999,6.756979
6241,6.299593,6.50729755,6.546284600000001,6.56665745,6.5831306000000005,6.5970759999999995,6.6063224,6.6147282,6.6229786,6.62891645,6.6356145,6.64076035,6.6483256,6.655202500000001,6.6607481,6.668091,6.6758996,6.6820813,6.689714400000001,6.701778249999999,6.756057
6273,6.294265,6.512079399999999,6.5476436,6.57099925,6.5858744,6.598521,6.608437599999999,6.61544095,6.6238748,6.6305951,6.63742,6.64375345,6.650344,6.65715435,6.6630363,6.669307,6.675895199999999,6.683692,6.69318,6.705638,6.751858
6305,6.286923,6.5144391,6.5494216000000005,6.57268995,6.58895,6.598637,6.609461100000001,6.61831915,6.6247744,6.6325227,6.639390499999999,6.6449321,6.6521176,6.6583347999999996,6.6643137,6.67129725,6.6781348,6.6851918,6.6940321,6.707017700000001,6.759017
6337,6.284048,6.5137292,6.551484,6.572075549999999,6.5895542,6.60028225,6.6109101,6.6194099500000005,6.6270438,6.6335039,6.640155,6.64550035,6.652786,6.66028325,6.6657702,6.6726475,6.6794572,6.68729915,6.6952722,6.70866015,6.755595
6369,6.266848,6.51672195,6.552592499999999,6.574416650000001,6.5901692,6.603907250000001,6.6121903,6.62267185,6.6281358,6.63504315,6.642129000000001,6.64812835,6.6547644,6.6611998,6.6668533000000005,6.6753912500000006,6.6819072,6.68836275,6.69628,6.70868285,6.753501
6401,6.268314,6.51952035,6.5561776,6.57666165,6.5928832,6.603783,6.614724,6.6232052,6.6301792,6.6371996,6.644587,6.6495164,6.655979,6.66255285,6.6688259,6.6759295000000005,6.6815052,6.688578199999999,6.6990153,6.71101195,6.754831
6433,6.251801,6.51906695,6.560009,6.5787698500000005,6.5952210000000004,6.606275,6.6157891,6.6257328,6.6331844,6.6392851,6.644593,6.6517251,6.6578266,6.66437975,6.6704748,6.67656225,6.6841615999999995,6.68979845,6.7006355,6.7117211,6.749754
6465,6.241054,6.5206331,6.5581598,6.5798770499999994,6.5955004,6.6062425,6.6171325,6.62613085,6.633884,6.64014825,6.6469575,6.6540475500000005,6.6598258,6.6648892,6.6721345,6.678045,6.6853624,6.6920574,6.700629,6.71238815,6.754806
6497,6.230762,6.52336815,6.5622762,6.5802686,6.5960256,6.6076935,6.6183093,6.62785355,6.6349894,6.6412524,6.648652,6.6541359,6.6609286,6.6676792,6.6732102,6.6795177500000005,6.6859916,6.69303105,6.7026148999999995,6.71408035,6.751583
6529,6.243878,6.522029,6.564300500000001,6.58164795,6.5980526,6.6106245,6.6180521,6.628890650000001,6.6355775999999995,6.6435443,6.6504069999999995,6.65687195,6.6638984,6.6697784,6.6754111,6.681203,6.6872435999999995,6.694392,6.7053992,6.7142583,6.758947
6561,6.239559,6.523939599999999,6.5658056,6.5844474,6.5987764,6.6119405,6.6205865,6.630395,6.6369206,6.6443919000000005,6.6529295,6.65885455,6.6650106000000005,6.67103145,6.6758369,6.68274675,6.6891762,6.69459665,6.7058884,6.7169445,6.764886
6593,6.238982,6.52470355,6.5688346,6.5862258,6.5999416,6.6122309999999995,6.622719900000001,6.632407499999999,6.6389708,6.64576105,6.653323,6.66020565,6.665837600000001,6.6722367,6.6769771,6.682735,6.6900302,6.69828575,6.7063771999999995,6.7178455,6.76365
6625,6.244917,6.53075335,6.5684148,6.58928095,6.6016,6.613395499999999,6.6250379,6.633633,6.640079399999999,6.64663635,6.654367000000001,6.6612502000000005,6.6672076,6.6725905,6.6795355999999995,6.6841815,6.690923199999999,6.6982293,6.709987900000001,6.7193062999999995,6.75608
6657,6.228333,6.5337844,6.5683479,6.5893076,6.6037124,6.61487475,6.6265431,6.63511625,6.6418418,6.6496938000000005,6.656151,6.6629268999999995,6.668383599999999,6.6744817,6.6806244,6.685700499999999,6.6931816,6.700659,6.7119155,6.7225177,6.76066
6689,6.205643,6.5323684,6.570616500000001,6.59085075,6.6042634,6.61645775,6.6280326,6.6364697,6.6437668,6.65021335,6.6573215,6.66549645,6.6702506,6.6753635000000004,6.6812542,6.6875522499999995,6.695129199999999,6.7020917,6.7133184,6.72474565,6.7559
6721,6.200049,6.531947349999999,6.5744416,6.5935254,6.607475,6.61822625,6.6290766,6.637387400000001,6.6447344,6.6508528,6.659095499999999,6.66524315,6.6723492,6.6771034,6.6829376,6.688464,6.6957648,6.70300165,6.7144027,6.7242862,6.755295
6753,6.192766,6.53615505,6.5752834,6.5948858,6.6084624000000005,6.6204595,6.6295099,6.6397787,6.645525999999999,6.65243685,6.660379000000001,6.6672085,6.6726604,6.678835100000001,6.6847071,6.68968275,6.6977024,6.70497325,6.713831600000001,6.7264016,6.762005
6785,6.182919,6.5392583,6.5766124,6.595495649999999,6.6099054,6.621512,6.6322007,6.64160285,6.6471784000000005,6.6547282999999995,6.6615660000000005,6.667851,6.6742844,6.67997345,6.6863015,6.691471,6.6987114,6.70656455,6.7146958,6.728743199999999,6.762363
6817,6.19461,6.53958175,6.5752221,6.5994245000000005,6.6125848000000005,6.6216295,6.6336070000000005,6.6427679,6.6494134,6.6560232500000005,6.661835,6.6693427,6.6755234,6.6811172,6.686812000000001,6.693984,6.6999826,6.7068917500000005,6.7160709999999995,6.7279865999999995,6.769566
6849,6.192656,6.5396139,6.5770435,6.5985955999999995,6.6114926,6.6234625,6.633361799999999,6.642166,6.6510212,6.65772385,6.663428,6.6713785,6.6778224,6.6824888,6.6882991,6.69451425,6.700940999999999,6.7082714,6.717632500000001,6.73031545,6.775939
6881,6.190378,6.542777,6.579365,6.60316925,6.614765599999999,6.6266627499999995,6.6361079,6.6438427,6.653324199999999,6.65892385,6.6666495,6.67246495,6.6785924,6.68456515,6.6896248,6.69607025,6.7020522,6.708398600000001,6.7179328,6.7311866,6.771599
6913,6.187314,6.5446362,6.5813504,6.60249775,6.6165650000000005,6.627452,6.6373396,6.64547115,6.653667,6.661161,6.6674655000000005,6.6743933,6.6795582,6.68500425,6.690415,6.69629225,6.7031648,6.71071795,6.7203704,6.7314794,6.765896
6945,6.185945,6.54532235,6.5821055,6.60431315,6.619773,6.629414499999999,6.6385643,6.6466771499999995,6.6558768,6.6622024500000006,6.668839,6.6746907,6.679867000000001,6.68594255,6.6920312,6.69796575,6.7047064,6.711841799999999,6.7223382,6.7327886999999995,6.764701
6977,6.179569,6.5458268,6.5843673,6.606925,6.6201038,6.63016,6.638912100000001,6.6488913,6.6568758,6.66270535,6.669263000000001,6.6755605000000005,6.6817342,6.68760845,6.6935172,6.69962025,6.7067022000000005,6.712509750000001,6.7219891,6.7329614,6.767992
7009,6.170496,6.54790445,6.5864413,6.6079944,6.6212542,6.6319625,6.641736600000001,6.6491687,6.6571586,6.663264949999999,6.6704035,6.6757473,6.6816794,6.6876463,6.6938627,6.700859,6.7076177999999995,6.7134361,6.7244825,6.73384075,6.765512
7041,6.181419,6.55166635,6.585721700000001,6.6091045,6.6223214,6.6326105,6.6426794000000005,6.64927635,6.65771,6.66578815,6.670942999999999,6.67727195,6.6832162,6.6895072,6.6955949,6.70154625,6.708285399999999,6.71515435,6.7254757000000005,6.7348140999999995,6.770067
7073,6.178102,6.5528406,6.5885975,6.610621500000001,6.625056,6.633964000000001,6.6421513,6.6510875,6.6579234000000005,6.66566755,6.6728135,6.67930935,6.6845336,6.69004055,6.6963457,6.70290225,6.709393,6.71664775,6.7262242,6.737430600000001,6.773353
7105,6.173136,6.55485135,6.5886141,6.6088165000000005,6.6247658,6.63439175,6.6440421999999995,6.65210295,6.6600308,6.6677869,6.674084499999999,6.6804638999999995,6.685903000000001,6.69114505,6.6972061,6.704665250000001,6.7111556,6.71786935,6.7261012,6.73653935,6.775634
7137,6.17511,6.55643825,6.590059500000001,6.61177135,6.6263428,6.635775,6.6445504,6.65308985,6.6621088,6.6687829,6.6750595,6.681928549999999,6.6875046,6.6934122,6.6991764,6.70520575,6.7101977999999995,6.718734850000001,6.727082,6.73889005,6.76828
7169,6.179712,6.555583400000001,6.5910025,6.613447750000001,6.6275934,6.636516,6.646267,6.6534364,6.663151999999999,6.67026835,6.675938,6.68254195,6.689175,6.6952835,6.6998074,6.7066635,6.7131784,6.7197719000000005,6.7288431,6.7405273,6.768593
7201,6.186371,6.5540556500000005,6.5931954,6.61362665,6.628209200000001,6.6384665,6.6478626,6.65716575,6.6642232,6.67114425,6.6770605,6.6842348000000005,6.6901266,6.69679885,6.7020231,6.7080857499999995,6.714035,6.72074675,6.7302925,6.7408347,6.77203
7233,6.180988,6.5586872,6.5943287,6.6161917500000005,6.6284364,6.6401915,6.6493831000000005,6.65669865,6.66562,6.67261885,6.6794685000000005,6.68547975,6.6924768,6.6980276000000005,6.7031965,6.70988725,6.7156914,6.721668,6.7305242000000005,6.742385199999999,6.770461
7265,6.195485,6.5621882,6.5977125999999995,6.61629385,6.628808,6.641140249999999,6.6500637000000005,6.65833725,6.666441,6.6730469,6.679600000000001,6.6866183,6.6939244,6.69929925,6.704954,6.71134175,6.717399,6.7234607,6.7320796000000005,6.7425009,6.777239
7297,6.19837,6.5616921999999995,6.597413700000001,6.61743005,6.630593999999999,6.6415795,6.6506592,6.660410300000001,6.6688026,6.6748246,6.6813965,6.68830125,6.693894,6.6993956500000005,6.7051044,6.711983249999999,6.7167522,6.724529100000001,6.7334344,6.7424610000000005,6.785048
7329,6.190013,6.5604588999999995,6.5985739,6.6187995,6.633379199999999,6.6422485,6.65231,6.6626002,6.669088,6.677069,6.682955,6.68892385,6.6942586,6.701099500000001,6.7059489,6.71257225,6.7184424,6.72609965,6.7353766,6.7444181,6.790714
7361,6.193928,6.5632053500000005,6.6009233,6.62066845,6.634144399999999,6.64316875,6.6529226999999995,6.6611632,6.6708974,6.6783066,6.6844815,6.6907536499999996,6.6959462,6.700939099999999,6.7060331,6.713783,6.7209710000000005,6.7269406,6.7360771,6.74464885,6.78851
7393,6.190477,6.56275075,6.6022473,6.6212678,6.6355636,6.64380575,6.6537915000000005,6.6644917,6.670736799999999,6.67871185,6.6842085,6.6902288,6.696848,6.70171655,6.7076405999999995,6.7144847500000004,6.7217262,6.72759675,6.7374611,6.7455827,6.788091
7425,6.196564,6.56493965,6.603378500000001,6.6241265,6.6360164,6.645589999999999,6.6558378000000005,6.6647438,6.672782,6.67806065,6.685722,6.69147435,6.6971368,6.7028608,6.7092417,6.71554375,6.7209048,6.728940949999999,6.7376605000000005,6.7479130000000005,6.780327
7457,6.193363,6.56263805,6.603576299999999,6.62435535,6.6366608000000005,6.647788,6.6569862,6.6666791000000005,6.673765,6.6802353000000005,6.6868625,6.69258595,6.698492,6.7045053999999995,6.710027,6.71606375,6.7230086,6.73003525,6.7390416,6.74736905,6.782018
7489,6.182337,6.5665925,6.6022311,6.62667895,6.6396572,6.65036275,6.6579568,6.6656128500000005,6.6749860000000005,6.6819267,6.688596,6.6941835,6.6996578,6.70466405,6.7114544,6.71823275,6.7236116,6.73130855,6.7395683,6.746936949999999,6.790028
7521,6.193409,6.5673018,6.603601,6.6262105,6.6418216,6.650165250000001,6.6594845,6.667219,6.6752142,6.683430400000001,6.689816,6.69446545,6.7011474,6.70608955,6.7118891,6.71850775,6.7248187999999995,6.733345,6.7395791,6.750195349999999,6.788058
7553,6.206752,6.56758415,6.6068785000000005,6.62737805,6.6389674,6.65116875,6.6605357,6.6681799,6.676018,6.68263095,6.690181,6.69634675,6.7012263999999995,6.70641675,6.7117742,6.719422,6.725749599999999,6.73492315,6.7413927,6.750526649999999,6.791955
7585,6.201327,6.5682034,6.6084472000000005,6.62846345,6.6426248,6.6517925,6.6609116,6.6684003,6.6759756,6.68340185,6.6898685,6.6968709,6.7023526,6.707447,6.7123425999999995,6.7193784999999995,6.7267396,6.7344386,6.7432073,6.75119115,6.788599
7617,6.209837,6.5685981,6.6088385,6.6287609,6.6423046,6.654075499999999,6.6619234,6.669645500000001,6.6779424,6.68466645,6.691461,6.697292,6.703055,6.70763385,6.7130443,6.72130425,6.728466999999999,6.7373529,6.7436009,6.753394,6.787766
7649,6.217892,6.5689575,6.6078811,6.63019985,6.6433608,6.65450875,6.6625794,6.6711983,6.6781672,6.6864603,6.692625,6.6980879,6.7036626,6.70933685,6.7156782,6.721961,6.7296062,6.736189400000001,6.7458444,6.75467505,6.791748
7681,6.219947,6.5710009,6.6114193000000006,6.631009150000001,6.6447769999999995,6.65426225,6.6639665,6.67104005,6.6791104,6.6870347,6.693033,6.69896115,6.705490800000001,6.71092685,6.7167385,6.7228525,6.7308188,6.73731265,6.7461692,6.75500775,6.786662
7713,6.228423,6.5700089,6.6121764999999995,6.63039505,6.645804999999999,6.65552775,6.6630384,6.67133065,6.6809038,6.68797265,6.69389,6.6988509,6.7056222,6.71077335,6.717329,6.72322275,6.7307818,6.7386886,6.746682300000001,6.7556851,6.792791
7745,6.229452,6.5746855,6.6126043999999995,6.63120945,6.6450072,6.6567935,6.6653029,6.6726162,6.6807382,6.6877642,6.694680999999999,6.7006051,6.7057722,6.71206515,6.7175754,6.72392975,6.7317354,6.7403136,6.7486787999999995,6.75592545,6.789879
7777,6.221303,6.574120199999999,6.6143241,6.6331943,6.646734,6.65709075,6.6663198,6.6753789,6.6828054,6.69066585,6.69576,6.70084935,6.7060786,6.71215395,6.718676,6.72557925,6.7328846,6.74102775,6.7481863,6.75675895,6.795071
7809,6.224623,6.5794714,6.6157268,6.633685750000001,6.6470888,6.6588475,6.6676901,6.67655105,6.6842566,6.69031735,6.696295,6.7024199,6.7081358,6.7138323,6.7191407000000005,6.726648,6.7339116,6.74140635,6.7493613,6.75600925,6.790105
7841,6.222586,6.5804554,6.6145341,6.63456915,6.6476434,6.65970925,6.668173400000001,6.67783805,6.6858614,6.69176045,6.6972570000000005,6.70342885,6.708886000000001,6.71488245,6.7204307,6.72701325,6.7358736,6.74118625,6.7497745,6.75682205,6.781009
7873,6.227286,6.580925850000001,6.61602,6.6371218,6.650244000000001,6.659429,6.6698646,6.6780578,6.685469,6.6909816499999994,6.698760999999999,6.7040577,6.7090804,6.71492485,6.7208701,6.72841975,6.7362942,6.74294115,6.749420499999999,6.75877575,6.781399
7905,6.235378,6.57921965,6.6188566,6.63682865,6.6499288,6.661865,6.669566400000001,6.6784016,6.685561799999999,6.6924792,6.698216,6.7035178,6.7095068,6.7152458,6.7218681,6.72896825,6.7368026,6.742552249999999,6.7523198,6.75997145,6.783245
7937,6.24408,6.581402499999999,6.617926,6.6370019000000005,6.6502438,6.66284725,6.6695122,6.6787987,6.6871956,6.6934961,6.699727,6.70482385,6.710825799999999,6.7171419000000006,6.72271,6.73028575,6.7373304,6.74392625,6.7514460000000005,6.7602116,6.793624
7969,6.243931,6.58235915,6.6212599,6.6349412,6.6502418,6.661944500000001,6.6721122,6.67940125,6.6868196,6.6938660500000005,6.699775499999999,6.7058987,6.7112738,6.71686555,6.7223574,6.72939375,6.7368884,6.744297,6.752402399999999,6.76178935,6.791594
8001,6.250426,6.58438915,6.6209515,6.6387395,6.6520242,6.6632935,6.6724917,6.68015585,6.687803000000001,6.69326985,6.7014005,6.70693025,6.7127794000000005,6.71838695,6.724888,6.7319785,6.7364825999999995,6.7445428,6.7522908,6.7631456,6.790924
8033,6.253065,6.586078649999999,6.6201101,6.63685615,6.6525663999999995,6.66438325,6.6726574,6.68145875,6.6883734,6.69402625,6.6999984999999995,6.7080662,6.7136718,6.719102299999999,6.7251492,6.73195725,6.738307,6.74467045,6.7529607,6.763540600000001,6.801981
8065,6.255903,6.58563795,6.6205777,6.63765315,6.654330799999999,6.665376,6.6739883,6.6815014999999995,6.6880212000000006,6.6956742,6.7027325,6.7085713,6.714679,6.71948965,6.7255444,6.7321145,6.7394966,6.745793300000001,6.7537039000000005,6.7629882,6.800092
8097,6.251441,6.58411715,6.6222933,6.6388039,6.655773,6.6666615,6.6742292999999995,6.6825893,6.6897578,6.6959614,6.703133,6.70919455,6.7148152,6.7205619,6.726589700000001,6.733758,6.7391277999999994,6.74679715,6.754258,6.764448649999999,6.798888
8129,6.261802,6.5839035,6.6221164,6.64010675,6.6559786,6.66643675,6.674912,6.681944,6.689844,6.69657125,6.7033355,6.7096455,6.7155238,6.72048635,6.7275564999999995,6.7339525,6.7401566,6.746481950000001,6.7559541,6.76454625,6.808715
8161,6.264467,6.5842386500000005,6.6223652,6.6427882,6.6579952,6.66896375,6.6763181000000005,6.6838958,6.6903986,6.69628865,6.703172,6.7108348,6.71666,6.72300085,6.7270336,6.73493,6.7414552,6.7487112499999995,6.755265,6.764165350000001,6.817256
8193,6.272068,6.5875972,6.625438,6.6428027,6.6593858,6.66867925,6.677736299999999,6.68561065,6.6919162,6.69854505,6.705028,6.7115729,6.7179152,6.7239857,6.7292689,6.73506275,6.7418624,6.7484360500000005,6.7566736,6.76471375,6.810699
8225,6.275189,6.58743825,6.6254275,6.6431726499999995,6.6580148,6.66938675,6.678084500000001,6.6860593,6.6927546,6.6984635,6.7062715,6.71232895,6.7182754000000005,6.72339255,6.7295516,6.73697475,6.7431643999999995,6.75015785,6.7570594999999996,6.764613,6.803014
8257,6.27372,6.59059215,6.6274227,6.64602545,6.6592112000000006,6.670538499999999,6.678987,6.68680675,6.6936088,6.6993605,6.7067865,6.71250265,6.7184958,6.72460835,6.7299042,6.73703875,6.743006,6.7505932,6.7578562,6.766724249999999,6.811642
8289,6.272397,6.5898797,6.6286084,6.6457393,6.6603902,6.67128675,6.6808577,6.68709945,6.6932726,6.7002051,6.7080395,6.7146393,6.720074400000001,6.7246599,6.731033,6.73776475,6.744332999999999,6.7509989,6.7586118,6.7658762,6.821953
8321,6.284263,6.59114825,6.6288812,6.64526255,6.6591956,6.67204275,6.6798813,6.687404900000001,6.6932452,6.70052395,6.7082295,6.7149349,6.721115,6.72595815,6.7312769,6.73892925,6.7451102,6.75244975,6.7595267,6.76921635,6.80652
8353,6.28806,6.59195085,6.6279511,6.64709375,6.6591094,6.67062725,6.681486,6.688619,6.6950186,6.7018064,6.709332,6.71601775,6.7212394,6.72686595,6.732981199999999,6.740119249999999,6.745214799999999,6.7529782,6.7604529,6.7692136,6.807384
8385,6.291131,6.5908444,6.630473,6.648351549999999,6.6615058,6.674055500000001,6.6825079,6.68951955,6.6957227999999995,6.70289985,6.7100124999999995,6.71663505,6.7217508,6.7266323,6.7331128,6.739423,6.7464797999999995,6.7540262,6.7613512,6.769881150000001,6.804446
8417,6.293045,6.5899602999999995,6.6294496,6.6486705,6.6630076,6.67408125,6.6828245,6.6896221,6.6964336,6.7039247500000005,6.71026,6.7170646000000005,6.722224,6.7281585999999995,6.7335357,6.73935525,6.7461252,6.75362975,6.7622339,6.771283899999999,6.802254
8449,6.288201,6.5922757999999995,6.6300479,6.64827925,6.6639398000000005,6.67451275,6.6836354,6.6904229,6.6966634,6.7045656000000005,6.712202,6.7176341,6.723125,6.72862615,6.7343696,6.73985325,6.7462864,6.7545614,6.7622515000000005,6.77093875,6.806726
8481,6.286017,6.5940115,6.630705600000001,6.64985195,6.6638798,6.6750885,6.6841335,6.691642450000001,6.6973842,6.7057057,6.7124205,6.7181684,6.724134,6.7286380999999995,6.7344265000000005,6.740027749999999,6.7479412000000005,6.75627715,6.7623835,6.7718949,6.804625
8513,6.283891,6.59357345,6.6319362,6.65040965,6.663858599999999,6.673962250000001,6.6827521,6.691293,6.700157,6.70688135,6.713172999999999,6.7183798999999995,6.7240126,6.72932095,6.7350959,6.74097775,6.7485722,6.75562845,6.7641193,6.7719876999999995,6.807284
8545,6.295547,6.59864085,6.632172199999999,6.65021915,6.6642926000000005,6.675262249999999,6.6840335,6.69244975,6.6978088,6.70731535,6.713382,6.7179751,6.7245228,6.73073765,6.7356983,6.7420535,6.7494284,6.7563942500000005,6.7646899,6.772545,6.810913
8577,6.287051,6.5993421,6.6325921999999995,6.6522494,6.6650206,6.67638475,6.6865611000000005,6.69205795,6.699654799999999,6.70542045,6.7132425,6.7196903,6.7250858000000004,6.73125035,6.7366865,6.742985,6.750171,6.757308500000001,6.7645875,6.7731753,6.819674
8609,6.292091,6.59838225,6.6311925,6.652488249999999,6.6657732,6.6778455,6.6861505,6.6938289499999994,6.6997714,6.70763465,6.713960999999999,6.7200957500000005,6.7262476,6.73238415,6.738378,6.7441485,6.7502838,6.757761,6.764126,6.77280765,6.827488
8641,6.285045,6.5976884,6.6348555000000005,6.653729899999999,6.664949999999999,6.6774595,6.6854436999999995,6.692239900000001,6.700879,6.7072614999999995,6.7142695,6.72036705,6.7268456,6.7329671499999995,6.738836,6.745035,6.7519608,6.7589641,6.7657744,6.7738105,6.823442
8673,6.299357,6.59603025,6.6338338,6.6525636,6.6662562,6.677413,6.6874720000000005,6.69421195,6.7010572,6.7085804499999995,6.7146805,6.72056065,6.727138,6.73354065,6.7394988,6.74549325,6.7511696,6.758098550000001,6.7664675,6.7737599,6.828601
8705,6.299766,6.601209600000001,6.6318151,6.653559,6.667546000000001,6.67919725,6.6872252,6.6932284,6.7006422,6.70776585,6.7147455,6.7210221,6.7260682,6.7335845,6.7409014,6.7461125,6.7524444,6.76032755,6.7667175,6.77443795,6.825267
8737,6.293386,6.5991002000000005,6.6331667,6.6546624,6.667669200000001,6.67710575,6.6862918,6.69466885,6.701507,6.708227,6.715199,6.72154545,6.7273836000000005,6.734223200000001,6.7412206999999995,6.74684925,6.7534406,6.75851665,6.767093200000001,6.775177800000001,6.823701
8769,6.293614,6.60217935,6.6364013,6.6555554500000005,6.667257800000001,6.67853125,6.6880006,6.696871,6.7029936,6.7089735500000005,6.7160375000000005,6.722599499999999,6.7299808,6.73583265,6.7408574,6.74596825,6.753101999999999,6.76081545,6.767444800000001,6.775662400000001,6.829014
8801,6.294782,6.60167955,6.6357559,6.65785465,6.6682315999999995,6.6798885,6.6883514,6.69672995,6.703714,6.71006065,6.7181825,6.72378905,6.7300848,6.7365395999999995,6.7410062,6.74817525,6.7541818,6.7605536,6.7675624,6.77581655,6.82578
8833,6.302741,6.60514695,6.6396393,6.658218150000001,6.6698032,6.680058,6.689687,6.6980964,6.7050326,6.71185715,6.718889,6.7249925,6.7301538,6.7356674,6.741752,6.74792325,6.7542482,6.7595000999999995,6.768654000000001,6.777001800000001,6.812691
8865,6.311505,6.606149,6.6378023,6.6586646,6.669947,6.68090825,6.689191699999999,6.69772915,6.7054226,6.71302335,6.71864,6.72515005,6.7302596,6.7347164,6.7413424,6.7475115,6.754557,6.7601256,6.7694064,6.77798185,6.813878
8897,6.305965,6.6030425,6.636729600000001,6.65781655,6.670121399999999,6.68156575,6.689973,6.69805365,6.706007,6.71272265,6.7191965,6.7252804,6.7314002,6.73690885,6.7422756,6.7478865,6.755952000000001,6.76287775,6.7694556,6.77777925,6.823868
8929,6.298512,6.605169249999999,6.6383918,6.6581541500000005,6.6704734,6.68200875,6.690467099999999,6.699593699999999,6.707705,6.7134154,6.7192415,6.72562325,6.7321083999999995,6.736781000000001,6.742168,6.748651000000001,6.756827599999999,6.7632859,6.7695672,6.7782272,6.820117
8961,6.301031,6.60793965,6.640903600000001,6.6595848,6.6721096,6.68358725,6.6922958,6.6989287,6.7075552,6.7142225,6.7198585,6.72708175,6.7323916,6.7371947,6.743254299999999,6.7488915,6.7562728000000005,6.76372275,6.770452,6.777736750000001,6.819448
8993,6.302699,6.608965550000001,6.639291399999999,6.65949805,6.6719454,6.68363275,6.693332799999999,6.7013525,6.7085322,6.7148292000000005,6.720537,6.72727135,6.7323010000000005,6.73749995,6.7430722,6.7496452499999995,6.7557158,6.7633389,6.7702856,6.7776977,6.816724
9025,6.313556,6.6062451499999995,6.6414594,6.65988445,6.672352,6.684059250000001,6.6932235,6.70064265,6.7079228,6.715883949999999,6.720497999999999,6.7263206,6.7313752000000004,6.73777965,6.7447396,6.75096925,6.7570901999999995,6.7643246,6.7708945,6.7792126,6.813156
9057,6.311307,6.60968075,6.6415351000000005,6.6616865,6.6725614,6.6845295,6.693475,6.70138235,6.7086142,6.71556045,6.7215255,6.7272638,6.732728799999999,6.7391326000000005,6.7452423999999995,6.7514345,6.759211,6.7652471,6.7716406,6.7800023,6.812116
9089,6.313979,6.60772655,6.6404494,6.662005649999999,6.6741636,6.68577925,6.6935996,6.7017441,6.7077788,6.7158538,6.7218184999999995,6.72819245,6.7329678,6.73811275,6.7455212,6.75202025,6.7575878000000005,6.7646004,6.7724861,6.77993745,6.824001
9121,6.319215,6.6072449,6.6439947,6.6630142,6.6749410000000005,6.686387,6.6951798,6.70248455,6.7096838000000005,6.71632145,6.7230495,6.72893,6.733964,6.73938175,6.7460451,6.7515772499999995,6.7589938,6.7647805,6.7724992,6.7830473,6.815923
9153,6.325839,6.607982600000001,6.642805399999999,6.66305955,6.6758966,6.686648,6.6944569000000005,6.7022166,6.709922199999999,6.71736995,6.722569999999999,6.72952535,6.7345218,6.7399955,6.7466954,6.752445,6.7577264,6.7646401,6.7721009,6.7827668999999995,6.825425
9185,6.318393,6.61146095,6.6481691,6.663282150000001,6.6764354,6.688178499999999,6.6961966,6.70301,6.7102645999999995,6.7164087,6.723504500000001,6.7291549,6.736152,6.7414004499999995,6.7476877,6.7536755,6.7592246000000005,6.76629685,6.7740041,6.78196115,6.825913
9217,6.310277,6.60999415,6.645324400000001,6.6629458999999995,6.6771747999999995,6.687808499999999,6.6960415,6.70345455,6.7111796,6.71850285,6.7240765,6.7299354000000005,6.7357971999999995,6.7410506,6.747565,6.7537840000000005,6.7608952,6.76697315,6.7742858,6.783970200000001,6.824349
9249,6.315909,6.6135794500000005,6.644243599999999,6.664282699999999,6.6786916,6.689315,6.6963507,6.7029095,6.7126456,6.71886475,6.7247455,6.73039915,6.735405399999999,6.7418726,6.7476576,6.75438525,6.7613302,6.76826295,6.774989499999999,6.7831561,6.818899
9281,6.315144,6.6118636,6.6466426,6.665383100000001,6.6775796000000005,6.688932749999999,6.6962546000000005,6.70493755,6.7121524,6.71979185,6.725488,6.7301276,6.7366186,6.74207755,6.7475074,6.754064,6.760333,6.7674654,6.7751325,6.78395255,6.815407
9313,6.31391,6.6123655999999995,6.6458757,6.66384955,6.6778851999999995,6.690013499999999,6.6975533,6.7066432,6.713171,6.72067015,6.7263459999999995,6.73182865,6.737896800000001,6.7435617,6.7486961,6.7549145,6.7621076,6.768855,6.7746436,6.78289105,6.817779
9345,6.326117,6.6154687,6.6472622,6.6663081,6.6775742000000005,6.687847,6.6993183,6.7063371,6.7134442,6.71979185,6.726417,6.73226775,6.737968599999999,6.744326500000001,6.7496312000000005,6.7562805,6.7625144,6.767742,6.7742462,6.78277015,6.811972
9377,6.318755,6.61556095,6.649355600000001,6.66509075,6.678329,6.689013,6.6992426,6.70714755,6.7138425999999995,6.72054825,6.7263985,6.7315907,6.7377,6.743492,6.7491844,6.75558575,6.7626994,6.768432499999999,6.77506,6.78259955,6.814621
9409,6.331299,6.616172000000001,6.650129,6.6655688500000005,6.678357999999999,6.68904125,6.7002581,6.7074299,6.7154078,6.72164365,6.727088999999999,6.73275065,6.738202,6.7444177,6.7503145,6.75705975,6.7626782,6.7695632,6.7754493,6.78331165,6.817193
9441,6.329789,6.6148577500000005,6.650995600000001,6.6642753,6.6796106,6.691026,6.6997544,6.7067319,6.7155158,6.7223095,6.7272935,6.73297865,6.7392994,6.744551700000001,6.7503838,6.7566995,6.763267,6.769775200000001,6.7763657,6.7839505,6.825377
9473,6.331952,6.617127999999999,6.649062300000001,6.6653971,6.6780708,6.69130775,6.7011481999999996,6.70921125,6.7163122,6.7220184000000005,6.727926999999999,6.73323205,6.7390562,6.7439165,6.7510885,6.75688525,6.7623032,6.77038205,6.7772393,6.78536915,6.826452
9505,6.334479,6.6128619,6.6506542,6.6684389500000005,6.6807248,6.69155575,6.7008332,6.70945905,6.7167112,6.72273455,6.728327,6.734356,6.7389224,6.74467105,6.7516392,6.75771975,6.7639338,6.7707187,6.7778505,6.7845184000000005,6.820856
9537,6.341067,6.61741775,6.6505776,6.66692245,6.6813044,6.69238,6.7010944,6.70949255,6.716843,6.722288900000001,6.729248500000001,6.7335624,6.740107399999999,6.74523705,6.7513089,6.7584022500000005,6.7642514,6.7705145,6.7775657,6.7865196999999995,6.828831
9569,6.340208,6.6157905,6.6524568,6.6692204,6.681682,6.69181725,6.7031187,6.7092839500000006,6.7170166,6.72231385,6.728248499999999,6.7343284,6.740632,6.74557765,6.752405100000001,6.7589292499999996,6.764316200000001,6.7716896,6.778331799999999,6.78553285,6.827855
9601,6.339788,6.61476385,6.6512278,6.669485600000001,6.6816562,6.69218825,6.7028061999999995,6.71024275,6.7156002,6.721564,6.7289815,6.73407125,6.7412276,6.7470199,6.7523036,6.759506,6.7648542,6.7705566500000005,6.7793468,6.78568875,6.824338
9633,6.333615,6.616257,6.6522703,6.6683466,6.6822896,6.693558,6.703367,6.71191625,6.717215599999999,6.72301295,6.730388,6.73559055,6.741699,6.74683385,6.7521944,6.7586337499999996,6.7652638000000005,6.773398500000001,6.779867299999999,6.78737675,6.827604
9665,6.333733,6.61935315,6.6549122,6.6706785,6.6829388,6.694475000000001,6.7038343000000005,6.710323649999999,6.7170398,6.72298245,6.729767000000001,6.73571675,6.7415212,6.7472239,6.7526477,6.758797,6.7661742,6.7731423,6.7794193,6.78764555,6.828923
9697,6.335221,6.61860915,6.6540912,6.6720433,6.6814758,6.6942275,6.703444200000001,6.710145499999999,6.717602,6.7243482,6.7296955,6.737199400000001,6.7424164,6.7473522500000005,6.7529486,6.75961475,6.766075,6.7732739,6.7794292,6.78620545,6.827049
9729,6.336758,6.6185606,6.6525237,6.6707333,6.6826738,6.69498525,6.7042124,6.71174675,6.7192266,6.72553305,6.7302420000000005,6.73649235,6.742196799999999,6.7477579500000004,6.7537458,6.75978675,6.7668724,6.7732262,6.780338400000001,6.7870088,6.828643
9761,6.333055,6.6181455,6.6533547,6.6705213,6.6826496,6.6965215,6.7039056,6.71335695,6.7187714,6.7245021,6.730181999999999,6.73673285,6.7437564000000005,6.7486898,6.7554494,6.761274500000001,6.7670596,6.7736862,6.7802732,6.7889826,6.83076
9793,6.321604,6.619137899999999,6.6553113,6.671819999999999,6.6843938,6.69620475,6.7050265,6.71271165,6.719994,6.72577325,6.731789,6.7387451,6.7430829999999995,6.74902285,6.7558418,6.76203275,6.7679568,6.77413485,6.7809724,6.7886444,6.838484
9825,6.31692,6.6199966,6.6567815,6.671766,6.6844712,6.69685475,6.7056907,6.7134637999999995,6.720039399999999,6.7258827000000005,6.732196,6.73859915,6.7448486,6.749811,6.7552837,6.7628502500000005,6.767904199999999,6.77549625,6.7808888000000005,6.78807025,6.838716
9857,6.317804,6.61968335,6.6571949,6.6722896,6.684591999999999,6.697438,6.7058183,6.7134823500000005,6.7207862,6.72592685,6.732412500000001,6.73794215,6.7440452,6.750134,6.7565897,6.762700499999999,6.7685816,6.7757882,6.7824694,6.7893743,6.833793
9889,6.326284,6.62259755,6.6571237000000005,6.6726253,6.686234000000001,6.697798499999999,6.7060338,6.712749499999999,6.7213868,6.72641635,6.731607,6.73890295,6.7441344,6.75051135,6.7570927,6.763154,6.7698366,6.77545545,6.7817197,6.7892281500000005,6.833261
9921,6.340458,6.62106885,6.655222,6.67168705,6.6866074,6.697266,6.7072266,6.7143073,6.7227604,6.7271984,6.733411,6.73909555,6.745108200000001,6.7510037,6.7571634,6.76351475,6.769725,6.77621105,6.782979500000001,6.7913623,6.838315
9953,6.334008,6.62023455,6.658441,6.67374635,6.6878166,6.698937,6.7068753999999995,6.7158528,6.723482,6.7280388,6.7345495,6.73991605,6.7445582,6.7498145,6.757306,6.764238,6.7688212000000005,6.776326699999999,6.7832482,6.7913832,6.831867
9985,6.342299,6.6230385,6.6557756,6.6751181,6.6901494,6.698616250000001,6.7078082,6.7158692,6.7225498,6.7282696,6.734484999999999,6.7400417,6.7459788000000005,6.7515953,6.758633700000001,6.764567749999999,6.7702064,6.776235799999999,6.7836169,6.79085275,6.832397
10017,6.342576,6.62114245,6.6589927,6.6730458,6.6876108,6.69822425,6.7083995,6.71556035,6.7215370000000005,6.7277147500000005,6.733447999999999,6.7402047000000005,6.7461488,6.75140305,6.7592899,6.7647925,6.7710274,6.777216849999999,6.7835633,6.790252049999999,6.830591
10049,6.349324,6.625579849999999,6.65897,6.6743985,6.6875266,6.69938475,6.7085460999999995,6.7160889,6.7229044,6.7283414,6.7341025,6.7404190999999996,6.7475114,6.7530191,6.7584036,6.763604,6.7717734,6.77841105,6.7846708,6.79057255,6.830774
10081,6.334894,6.6226005,6.6592621,6.6732743,6.6902644,6.69765175,6.7075923,6.7155839,6.722207,6.72775485,6.734711,6.7412283,6.747481,6.7535096,6.7588786999999995,6.7640845,6.7704452,6.7772970500000005,6.784736400000001,6.79059495,6.828108
10113,6.35597,6.62479785,6.6577376,6.673867700000001,6.6899106,6.70044475,6.7068154,6.7157437,6.7222584,6.7297734,6.735018999999999,6.7406193,6.7468206,6.7530968,6.7585737,6.76562575,6.7726394,6.77849085,6.7850956,6.79297625,6.831193
10145,6.357188,6.6223715499999996,6.6562641,6.6762298,6.689979,6.70130975,6.7094622,6.71662005,6.722451599999999,6.7286551999999995,6.736051,6.7428387,6.7475588,6.753546399999999,6.7597803,6.7662685,6.7736632,6.77927035,6.7857054,6.79342955,6.826357
10177,6.362449,6.622944599999999,6.6573993,6.6773752,6.6895755999999995,6.7023115,6.7092452,6.71745865,6.723017,6.729462,6.736884,6.742836,6.7482826,6.7531077999999995,6.7593649000000005,6.7670840000000005,6.7727794,6.7787593,6.7851223,6.793102200000001,6.822587
10209,6.363032,6.6232146,6.655098300000001,6.6746261,6.69007,6.702155250000001,6.711158500000001,6.7175296499999995,6.7242896000000005,6.73044705,6.7361655,6.74357205,6.7476862,6.75227705,6.7601904,6.76686175,6.771749,6.77852055,6.7853824000000005,6.79218535,6.825616
10241,6.356327,6.6243012,6.657911100000001,6.67639445,6.691845600000001,6.7019495000000004,6.7108553,6.7182036499999995,6.7250372,6.73023245,6.7363265000000006,6.74139765,6.7484218,6.754615,6.7598284,6.765443,6.7722185999999995,6.7780155,6.7851718,6.7932555,6.82469
10273,6.362165,6.6223942000000005,6.6563608,6.67698225,6.6906568,6.7016617499999995,6.7114812,6.7188554,6.7261754,6.7311327499999996,6.7371505,6.7425419,6.7479211999999995,6.7549388,6.7601241,6.7673245,6.7718162,6.7788623,6.7847645,6.79312745,6.831045
10305,6.360737,6.6249769,6.6571809,6.6759731,6.6928038,6.70340775,6.71146,6.7186507,6.7272288,6.7328658500000005,6.737844,6.7430068,6.7488572,6.75444435,6.761175000000001,6.766867,6.7721162,6.7783519000000005,6.7847133,6.79303255,6.825761
10337,6.36351,6.6257623500000005,6.659067599999999,6.67757405,6.6918014,6.703266,6.710564000000001,6.71903925,6.7261926,6.73221305,6.7372285000000005,6.7447005,6.7499716,6.75572495,6.7608457,6.7674650000000005,6.7731932,6.77873635,6.7848496,6.7923917,6.824476
10369,6.360508,6.62495635,6.6610405,6.67734765,6.691431,6.702694,6.7110865,6.71900325,6.726049799999999,6.73116675,6.7379,6.74356335,6.7494958,6.7557136,6.7612833000000006,6.76807675,6.7730102,6.77833275,6.7860364,6.794198300000001,6.829327
10401,6.371671,6.6270755999999995,6.6611908,6.67625275,6.6925764,6.704139,6.7116378,6.7186572,6.727299400000001,6.731990000000001,6.738137,6.7435773,6.7493772,6.75580965,6.761689700000001,6.768584,6.773905,6.7792771499999995,6.7856589,6.79376695,6.826247
10433,6.365401,6.627714,6.6603433,6.67606535,6.6922108,6.7034715,6.7132637,6.7198752,6.7264126,6.7323359,6.738931,6.74441675,6.7497492,6.756181000000001,6.7630646,6.7690775,6.7742949999999995,6.7798896,6.7856116,6.7932488,6.82898
10465,6.373072,6.628419,6.6608841,6.67802285,6.6925474,6.70367425,6.7127193,6.7216562,6.7269582,6.73276165,6.7381685000000004,6.7443744500000005,6.7499224,6.7557724,6.7621233,6.768365,6.7745732,6.78108915,6.7865835,6.79404145,6.82639
10497,6.377107,6.628906450000001,6.6598576,6.67966625,6.6946206,6.70408825,6.7109681,6.7209553,6.726853,6.7329007,6.739806,6.74492595,6.7501774,6.7569849,6.761669,6.7682105,6.7746792000000005,6.7804288,6.7867727,6.7946211000000005,6.826585
10529,6.376354,6.629535199999999,6.6590364,6.679239,6.6940526,6.7049605,6.7121857,6.72163665,6.726869000000001,6.7327721,6.739903,6.745264,6.7502206,6.75661545,6.7627669,6.76816675,6.7739406,6.781047249999999,6.7878496,6.79633815,6.82279
10561,6.378113,6.62984275,6.661376,6.680091,6.6947728,6.7045085,6.7121697000000005,6.720590850000001,6.7269418000000005,6.7328719,6.739864000000001,6.74556255,6.7520286,6.7574742,6.7632925,6.768864,6.7751606,6.780873799999999,6.7886471,6.796761600000001,6.822684
10593,6.389102,6.6295432,6.662826900000001,6.681577,6.694684,6.70529475,6.7135718,6.7209677999999995,6.7276194,6.7346999,6.7398085000000005,6.74604225,6.750735,6.757527700000001,6.7629874999999995,6.76783025,6.7747108,6.7818622,6.7881219,6.7963968999999995,6.821008
10625,6.386833,6.6327850999999995,6.661765900000001,6.68134845,6.6946162000000005,6.7050797499999994,6.7151147,6.7209988,6.7281768,6.7346154,6.740178,6.74607515,6.75194,6.7570675,6.763342799999999,6.767906249999999,6.7755866000000005,6.7813988,6.788625000000001,6.7969949000000005,6.828458
10657,6.380497,6.630768300000001,6.6594597,6.67947185,6.6931858,6.7050920000000005,6.713912499999999,6.72277885,6.7291884,6.73479465,6.7400590000000005,6.7460413,6.7521576,6.75765695,6.7640244,6.76927575,6.7757819999999995,6.7822246999999996,6.7893032,6.7959907500000005,6.821475
10689,6.379231,6.6312574,6.6599388,6.680932,6.6954068,6.70506475,6.7147917999999995,6.7226282,6.7292704,6.7353997,6.741402,6.7465979,6.7521436,6.7592738500000005,6.7642965,6.7698427500000005,6.775361999999999,6.7824278499999995,6.7894546,6.796484850000001,6.820108
10721,6.386628,6.6292180499999995,6.6610915,6.68194715,6.6960641999999995,6.7060457499999995,6.7148216,6.7217841,6.7283192000000005,6.73624845,6.740769,6.74693605,6.7524878,6.75858755,6.764436900000001,6.770422,6.775962600000001,6.7832093,6.7898969000000005,6.7962162,6.82219
10753,6.369191,6.6326383,6.6613276,6.680808099999999,6.6956012,6.70620325,6.7141019,6.7219017999999995,6.7288467999999995,6.7358234,6.741834,6.74689405,6.7532125999999995,6.7586321499999995,6.7655357,6.77024675,6.775995399999999,6.78329335,6.7896051,6.79695975,6.832249
10785,6.379061,6.631005,6.6626323,6.68086145,6.6957704,6.706716,6.7149137,6.72161125,6.7290326,6.73553405,6.7416605,6.74762525,6.751747,6.7593047,6.7650939,6.77182125,6.7771846,6.7834154,6.7905288,6.79646,6.82737
10817,6.390421,6.63310025,6.664196700000001,6.6811068,6.6966732,6.70622,6.7155942,6.7231138999999995,6.7297848,6.7357676,6.7410505,6.7476481999999995,6.7528038,6.7586796,6.7659102,6.771709250000001,6.7775194,6.78352385,6.7894148,6.7980303,6.821059
10849,6.387092,6.631140449999999,6.6628685999999995,6.68254325,6.6972388,6.70692175,6.715533199999999,6.72387155,6.729943400000001,6.73486285,6.741926,6.74712245,6.7526694,6.7590378499999995,6.7642308,6.77301925,6.7772484,6.7832474000000005,6.7893973,6.7972857,6.820268
10881,6.381409,6.6319989999999995,6.6651559,6.6837389,6.6972866,6.70723,6.7165891,6.7239597,6.7289852,6.73547465,6.742612,6.74741875,6.753357,6.7588113,6.764015700000001,6.77233625,6.7786704,6.78472025,6.7895983,6.797851700000001,6.825324
10913,6.380053,6.63336935,6.6622355,6.6821386,6.696479,6.70779775,6.7159336,6.723499149999999,6.7299132,6.73650385,6.742077,6.7478613,6.7538876,6.75935075,6.7656707,6.77158425,6.7782842,6.78361205,6.7908688,6.7981653500000006,6.823623
10945,6.377398,6.63467685,6.6635683000000006,6.6826362999999995,6.6972708,6.707820999999999,6.717533899999999,6.7232253,6.730421,6.73653615,6.7427235,6.7472819500000005,6.7533604,6.7592604,6.766092899999999,6.7717875,6.7788314000000005,6.7847636,6.7905612,6.79834355,6.825791
10977,6.380895,6.6361968000000005,6.663832200000001,6.6819877000000005,6.6990676,6.708367,6.7172532,6.72385155,6.7309076,6.737128,6.743316999999999,6.747385550000001,6.7537684,6.7604954,6.7662125,6.77240225,6.7794514,6.7839842,6.7917919,6.79807395,6.825274
11009,6.382829,6.6372339,6.6642410000000005,6.68189645,6.6988316,6.70801475,6.7171083,6.72467085,6.730881800000001,6.7376985,6.7441105,6.7492649,6.7542098,6.7606206,6.765246,6.77311625,6.779877399999999,6.78556705,6.791966400000001,6.798602,6.825776
11041,6.380868,6.6373797,6.6657758000000005,6.68413855,6.698256600000001,6.707671250000001,6.717569699999999,6.7245857,6.7312648,6.73785515,6.7426765,6.7482932,6.7536472,6.7595827,6.7662806,6.7727949999999995,6.7793652,6.7866272,6.791694700000001,6.79849425,6.830075
11073,6.371686,6.6384735,6.6656287,6.68465995,6.6975039999999995,6.7075397500000005,6.7184688,6.72586815,6.7326068,6.73843975,6.7439595,6.74901005,6.7545084,6.75986095,6.7664471,6.773276249999999,6.780616800000001,6.78670765,6.7920763,6.7995151,6.83704
11105,6.376156,6.63483565,6.6651667,6.6857259,6.6990098,6.709187,6.7186208,6.72511565,6.732372,6.7383895,6.7443159999999995,6.7492167499999995,6.7554636,6.7608567,6.7672357000000005,6.774171,6.7803354,6.78667575,6.7925316,6.797445949999999,6.833974
11137,6.389288,6.6343213,6.6657427,6.6848534,6.6994245999999995,6.7106734999999995,6.7189295,6.72579995,6.7333516,6.73922485,6.7447715,6.75026035,6.755956599999999,6.7615339500000005,6.7675197,6.7736047500000005,6.7804478,6.7862912,6.7927930000000005,6.799739,6.828954
11169,6.388553,6.6329748,6.6679078,6.68638925,6.7000528,6.7096395,6.7192331,6.726019,6.733637,6.74007385,6.7447325,6.7495475,6.7547832,6.76146755,6.7672983,6.7744497500000005,6.7814242,6.7876616499999995,6.792748899999999,6.7992501,6.824892
11201,6.38423,6.635134,6.666981900000001,6.68594485,6.6997476,6.71135125,6.7191266999999995,6.7265365,6.7336818,6.74020445,6.7452305,6.75017235,6.7561846,6.76127345,6.7680132,6.7747125,6.7811536,6.78739975,6.793993400000001,6.7998575500000005,6.824224
11233,6.392231,6.63748015,6.667781799999999,6.68633185,6.698624,6.71002025,6.71913,6.72626765,6.7327362,6.739463000000001,6.744815,6.7492321,6.755956,6.7620609499999995,6.7677102,6.7743115,6.7807892,6.786677,6.7915695000000005,6.800510549999999,6.823734
11265,6.392862,6.63790595,6.6671967,6.6858514,6.6990994,6.7094995,6.7187464,6.72653445,6.7333853999999995,6.7393095,6.7449995000000005,6.7499548,6.7549516,6.7612881,6.7684481,6.77400075,6.7798818,6.78670655,6.7920829,6.7994546,6.817624
11297,6.388085,6.63547875,6.6671268999999995,6.68467095,6.69745,6.70842575,6.7166944,6.72705935,6.734525,6.740751449999999,6.7453769999999995,6.75002015,6.7557274,6.76153065,6.768774400000001,6.77457025,6.7815208,6.7874813,6.7924825,6.7998822,6.827293
11329,6.397169,6.6388574,6.6696108999999995,6.6852446,6.6973684,6.70913625,6.717790600000001,6.7273904,6.7348208000000005,6.73961355,6.744581,6.7509406499999995,6.7555594,6.7609102,6.7683218,6.7738335,6.7814638,6.78700755,6.7941978,6.8006573999999995,6.821337
11361,6.399127,6.63813285,6.6679318,6.68591335,6.6991726,6.7089425,6.7176798,6.72691205,6.7342553999999994,6.7397951,6.7451715,6.750839399999999,6.7567086,6.76236145,6.7676813000000005,6.77371675,6.7797035999999995,6.78685695,6.7931799,6.8012127499999995,6.824344
11393,6.390987,6.6414358,6.6674391,6.685319750000001,6.699207,6.709334,6.7180134,6.7272821,6.733548,6.7402598,6.7463155,6.75052055,6.7558180000000005,6.7615732,6.7674723,6.774081000000001,6.7802413999999995,6.7863497,6.7931477000000005,6.79977395,6.829054
11425,6.396461,6.6398319,6.6662045,6.68430235,6.698227,6.708902,6.719361,6.726682,6.7332704,6.7409114500000005,6.747291000000001,6.7511329,6.7558886000000005,6.7620204,6.7680731000000005,6.77518075,6.780747,6.78645855,6.7920648,6.7997913,6.827611
11457,6.398212,6.640107700000001,6.6675474,6.6846512,6.6990168,6.708817,6.7192150999999996,6.7262226,6.7344859999999995,6.7401003,6.745528500000001,6.7515453,6.7570908,6.762236,6.7677834,6.774687500000001,6.7811734,6.7872465,6.7937838,6.7993604,6.828276
11489,6.408769,6.63985875,6.6689343999999995,6.6859201,6.699167,6.710221000000001,6.7190614,6.7275421,6.7346208,6.74016195,6.74484,6.75085215,6.7580774,6.7631648,6.7686519,6.775264,6.7812806,6.7874574,6.7938155,6.8005783,6.827486
11521,6.41078,6.6394158999999995,6.6677564,6.6880248,6.6995194,6.710965,6.7186057,6.7271144000000005,6.7338005999999995,6.73965155,6.746104000000001,6.7515298,6.757886,6.76346545,6.769674800000001,6.7755297500000005,6.7815962,6.7881851499999994,6.7933502,6.8007286,6.829094
11553,6.4076,6.6399194,6.6675207,6.6890346,6.699959,6.709293499999999,6.7197709,6.7271522,6.7336176000000005,6.74155655,6.746510000000001,6.7512577,6.7577524,6.76383915,6.770163,6.776019,6.7819382,6.7869364,6.7946203,6.800649300000001,6.822065
11585,6.404302,6.63763145,6.669478499999999,6.68733115,6.69989,6.711034,6.7199105,6.7275291,6.7351786,6.7409619,6.747692,6.7523025,6.7579096000000005,6.7642786,6.7699555,6.7759505,6.782003,6.7888733,6.7943795,6.80205455,6.825961
11617,6.399477,6.641525049999999,6.668673399999999,6.6861518,6.6996736,6.70974625,6.7199109,6.72833955,6.7348684,6.742282400000001,6.748037,6.7536499,6.7583064,6.7640059,6.7707274,6.7762425,6.7822721999999995,6.7881464000000005,6.7953395,6.80169355,6.820047
11649,6.404776,6.64346955,6.6699286,6.6859627,6.7009346,6.7096585,6.7196289,6.72935375,6.735616,6.74263385,6.7479575,6.75320985,6.7594068,6.765466050000001,6.7706515,6.776361,6.7826586,6.7885613,6.7959677,6.802496550000001,6.823971
11681,6.394486,6.6413969,6.6690836000000004,6.68558515,6.6996362,6.71148025,6.7201228,6.7285150499999995,6.735735200000001,6.742403,6.747888,6.752654000000001,6.7580371999999995,6.7641516,6.7705467,6.7767342500000005,6.7825646,6.7893963500000005,6.7956587,6.8024102,6.821234
11713,6.397317,6.6411881,6.6708166,6.6860714,6.6996434,6.71264425,6.7203965,6.729426,6.7354818,6.74209435,6.748236,6.75320945,6.7580668,6.7650746999999996,6.7705496,6.77606175,6.782306200000001,6.7881092999999995,6.7947496,6.80139135,6.819596
11745,6.407024,6.6431356500000005,6.6703821,6.68439615,6.6996338,6.7102185,6.7209586,6.7297841499999995,6.7366266,6.742694800000001,6.748431999999999,6.7531479,6.7590956,6.764614,6.7707179,6.77744475,6.7830376,6.7882473,6.7950277,6.80170765,6.82029
11777,6.393269,6.64183635,6.6688639,6.6850605,6.698665999999999,6.7120295,6.7218078,6.7287488,6.7370204,6.74260985,6.748455,6.7547933,6.7595686,6.76427975,6.7714007,6.77750975,6.7826900000000006,6.7883578,6.7945034,6.801232349999999,6.817767
11809,6.397624,6.642945050000001,6.6708671,6.6850748499999995,6.7014132,6.71227175,6.7214564,6.72864705,6.7360124,6.7428510500000005,6.748260999999999,6.7536648,6.7591114,6.7659196,6.771271700000001,6.778070250000001,6.783057599999999,6.789017250000001,6.7956636,6.8027349,6.822353
11841,6.393567,6.64146725,6.6722841,6.686707800000001,6.7003144,6.7121375,6.7208104,6.7305896,6.7366936,6.742460149999999,6.748376,6.7534813,6.7599394,6.76580375,6.771862,6.77742325,6.7833528,6.788353799999999,6.7941522,6.8016862499999995,6.818447
11873,6.402661,6.64324575,6.6707373,6.6889181,6.7007424,6.711143,6.721123,6.7293958,6.7368114,6.7429209,6.749091,6.7535473999999995,6.7599728,6.76506145,6.7709855,6.77857475,6.7833684,6.7886571,6.7941085,6.8020783,6.822039
11905,6.397208,6.640096349999999,6.6720799,6.6878151,6.699254000000001,6.711873000000001,6.7211982,6.729446449999999,6.7369704,6.743672650000001,6.7486905,6.75382285,6.7596602,6.7656289,6.7719468,6.77772125,6.7840796,6.78917755,6.7945263,6.802147,6.823187
11937,6.406737,6.641204650000001,6.6715453,6.68941005,6.7005626,6.712267000000001,6.7201164,6.72993625,6.7384338,6.7436304,6.7489185,6.7542972,6.7593658,6.76551245,6.7715893000000005,6.77742475,6.7822076000000004,6.788729,6.7936609,6.80211185,6.820557
11969,6.412857,6.63912425,6.6715948,6.6894454,6.7015626,6.71154575,6.7210111999999995,6.73030845,6.737875,6.74483565,6.748810499999999,6.75559955,6.76038,6.765242949999999,6.7717615,6.7780735,6.7833578,6.7890036,6.7945981,6.8026453,6.819421
12001,6.405911,6.6396002,6.6705982,6.6886139,6.7020852,6.7115255000000005,6.7208276,6.7303146,6.7372612,6.7432747,6.7505725,6.7551461,6.760755,6.76614255,6.7725112,6.77841,6.7845928,6.79047335,6.7952743,6.80259515,6.82211
12033,6.411609,6.64344275,6.6719346999999996,6.6911049,6.7047774,6.71347175,6.7221637,6.7299407,6.7377274,6.7441856,6.749841,6.75583375,6.7612104,6.76698845,6.7730555,6.77833525,6.7836254,6.79072675,6.7950557,6.80052755,6.820852
12065,6.40744,6.64345215,6.672425,6.6891741,6.7034788,6.71420225,6.7234331,6.73132175,6.737629,6.74489115,6.749700499999999,6.75467975,6.760764,6.76713125,6.7723326,6.778423500000001,6.785503,6.79096085,6.7963272,6.8032086000000005,6.820327
12097,6.407541,6.64467765,6.6723764999999995,6.68875495,6.7031818,6.7143235,6.723468,6.73170765,6.739694,6.7452374,6.750242,6.75606575,6.7611184,6.7672133,6.7720088,6.77753875,6.7844370000000005,6.7909165,6.7968877,6.80234495,6.830241
12129,6.408223,6.64614455,6.6729271,6.68888385,6.7030012,6.71484875,6.7238521,6.7308487,6.7384262,6.74570525,6.7508230000000005,6.7566341,6.761648,6.7666008500000006,6.7727905,6.778442999999999,6.7848828,6.7896217,6.7954676,6.8027892,6.830344
12161,6.403469,6.6453552,6.673451200000001,6.69036885,6.7038152,6.71512875,6.72174,6.7304777,6.7377254,6.745371,6.750305,6.756678,6.7612154,6.7659905,6.7717044,6.777273,6.7850948,6.7911276,6.7968183,6.8031004500000005,6.822572
12193,6.404583,6.64087215,6.6726173,6.6887423,6.7029825999999995,6.71514725,6.7219028000000005,6.72991145,6.737874799999999,6.74442085,6.7505345000000005,6.7561766,6.7609542,6.76713525,6.7728566,6.7776755,6.7850958,6.7908394,6.7978285,6.80353425,6.827338
12225,6.408766,6.644692849999999,6.6723379,6.69042865,6.702067,6.7157557500000005,6.7225703,6.7305151,6.7378127999999995,6.7450774,6.751462500000001,6.7558627,6.7619238,6.7671222,6.7733103,6.779557,6.7857164,6.791729950000001,6.7991272,6.8041259,6.8263
12257,6.398797,6.64545905,6.6728878,6.6901297,6.703392,6.715097500000001,6.723946,6.7308087500000005,6.7388012,6.74595155,6.751177500000001,6.7566358,6.7618182000000004,6.76714955,6.7738744,6.7798810000000005,6.7852934000000005,6.7917038000000005,6.7968893999999995,6.80419685,6.825605
12289,6.40668,6.642335200000001,6.672172499999999,6.6912306,6.7029178,6.7148055,6.7236034,6.73077385,6.7392654,6.74618305,6.751745,6.7574775,6.7617924,6.76646505,6.7737305,6.77978975,6.785448000000001,6.7914468,6.7975991,6.8037377,6.824978
12321,6.420557,6.6434803,6.6727573,6.6916168,6.7047098,6.715334,6.7224727,6.7297121,6.7392394,6.74550215,6.7513775,6.75584915,6.7610606,6.76700925,6.773777099999999,6.779733,6.7854916,6.7909840500000005,6.797640400000001,6.803939499999999,6.826881
12353,6.420616,6.6476481,6.6741205,6.69292685,6.7047336,6.7167675,6.7229085,6.73087025,6.7395546,6.7459925499999995,6.752199,6.75724395,6.7616922,6.7670977,6.7726529,6.7789002499999995,6.7854012,6.7916877,6.7975417,6.80465865,6.826655
12385,6.428994,6.6491887,6.673403,6.691765200000001,6.7064652,6.715457750000001,6.7236537,6.73109225,6.7389665999999995,6.74612975,6.7516625,6.75692255,6.7629436,6.76861015,6.7728307,6.77989825,6.7861246,6.7907127,6.797225500000001,6.80375045,6.825572
12417,6.42406,6.6484480999999995,6.6741709,6.69073025,6.7058646,6.714593,6.7226401,6.73130845,6.7386946,6.7454468,6.7521125,6.7580899,6.7626494,6.76798415,6.773444,6.780353,6.785544,6.79141235,6.7972575,6.80416815,6.829009
12449,6.426468,6.6465332,6.6747666,6.6908420500000005,6.7039696,6.71451175,6.7236421,6.73149845,6.7388958,6.7457324000000005,6.7518720000000005,6.7578593,6.762981,6.7687834,6.7741327,6.780087,6.785842,6.79126675,6.7973023,6.80470155,6.823756
12481,6.406496,6.6487157,6.6748707000000005,6.69131955,6.703781,6.7155327499999995,6.7240945000000005,6.73302245,6.739995,6.74552025,6.752478,6.7573963,6.762734,6.76828135,6.773829,6.779429,6.7853616,6.7916187,6.7974292,6.8051711500000005,6.83498
12513,6.410793,6.6466467499999995,6.677598000000001,6.692046449999999,6.7039662,6.715037000000001,6.725216,6.7328152,6.7398266,6.74724755,6.7535505,6.75808475,6.7627603999999994,6.7680576,6.7741634,6.7794115,6.78552,6.791840700000001,6.7971864,6.8052777,6.830343
12545,6.410767,6.646967399999999,6.676314,6.69177175,6.7045718,6.71606725,6.7258597,6.7323529,6.7394824,6.74648695,6.7528950000000005,6.757242300000001,6.7627014,6.76744605,6.7732276,6.78043625,6.784841999999999,6.79119535,6.7972949,6.80430095,6.829802
12577,6.413545,6.6488607,6.6748799,6.69048705,6.7060324,6.71493675,6.7245759,6.73328005,6.7399992,6.7467444,6.7517195,6.75691765,6.7623444,6.7677936,6.773994,6.7793705,6.7859086,6.79124395,6.7979335,6.80370645,6.826695
12609,6.4252,6.64568975,6.6760417,6.6927591,6.7055538,6.71638275,6.7258764,6.7339912,6.7409522,6.746507899999999,6.752266499999999,6.7578023,6.7634722,6.76895015,6.774915,6.7795455,6.7852986,6.7902127000000005,6.7973919,6.804319049999999,6.832885
12641,6.427695,6.64704615,6.675911,6.6922749,6.7075455999999996,6.71605625,6.7249419,6.7313481,6.7425878,6.7478716499999996,6.752313,6.7571039,6.7649957999999994,6.76925775,6.7746338999999995,6.779565249999999,6.7853452,6.790841599999999,6.7974806,6.8061655,6.827444
12673,6.427069,6.647625850000001,6.675424,6.6928297,6.7043436,6.716729,6.724323699999999,6.73233465,6.741475400000001,6.7470847,6.753591999999999,6.758807,6.7634476,6.76949605,6.7744906,6.7802575,6.7862092,6.7920272,6.7986552,6.80560465,6.832912
12705,6.429109,6.64861725,6.6772272,6.69250125,6.704701,6.7166625,6.7259074,6.7326197,6.7397976,6.7481294,6.7544425,6.75834125,6.7635372,6.7692794,6.775826,6.7806045,6.7863496,6.7916817499999995,6.7980035,6.8057658,6.831
12737,6.426088,6.64834985,6.6784423,6.6922268,6.7050014,6.71777,6.7253324,6.73277725,6.7405958,6.748659900000001,6.753946,6.7591603,6.7647056,6.76930235,6.7756166,6.7813205,6.786853,6.7923511,6.7974859,6.8059628,6.829963
12769,6.424053,6.6478838,6.677374299999999,6.6920365,6.707438,6.7173215,6.7265846,6.733149,6.7403686,6.748246999999999,6.753826,6.759525200000001,6.7643844,6.7699447,6.7750702,6.780289,6.7867071999999995,6.79274255,6.7979444,6.8055785,6.830053
12801,6.414089,6.6468026,6.6761032,6.6922834,6.704943,6.71657375,6.727749,6.7355424500000005,6.7405802,6.747519,6.753632,6.7587230499999995,6.7645986,6.76934205,6.775189,6.7809475,6.786249,6.7919871999999994,6.7975982,6.805117,6.826195
12833,6.418716,6.6498923,6.6779233,6.69208885,6.705848,6.71663375,6.726883,6.7338391,6.7413492,6.7478857,6.754318,6.7591031,6.7644272,6.76963605,6.774030799999999,6.78042525,6.7868226,6.7932942,6.797907400000001,6.805438,6.824521
12865,6.428443,6.64797345,6.677693199999999,6.693159799999999,6.7065142,6.71728875,6.726032200000001,6.7333145000000005,6.7404497999999995,6.74753415,6.753623,6.7595552,6.7644248,6.77047415,6.7749833,6.780655749999999,6.7870086,6.79323415,6.7978863,6.8054406,6.829675
12897,6.427681,6.6480573000000005,6.677512200000001,6.69324955,6.7056324,6.71540675,6.7267368,6.7340507,6.739448,6.74756825,6.7529164999999995,6.7590577,6.764772,6.7702385,6.7750081,6.7809425,6.7878536,6.79295645,6.798424799999999,6.8055789,6.829782
12929,6.416714,6.6448799,6.6766493,6.69150355,6.7070446,6.71693275,6.7269819,6.73357385,6.7406508,6.7473683,6.7527755,6.7586902,6.764533,6.770893549999999,6.7755439,6.7810007500000005,6.786769400000001,6.7930075,6.7991228,6.805453,6.829231
12961,6.409839,6.64758435,6.6778528999999995,6.6919721999999995,6.707199,6.71623125,6.7271733,6.7333256,6.7413908,6.74700135,6.7521565,6.75828545,6.7655864,6.7708078,6.7750901,6.78112975,6.785617,6.79302345,6.799996999999999,6.805848999999999,6.841884
12993,6.416161,6.646723,6.6773356999999995,6.6922928,6.7074894,6.7178655,6.7272656,6.7344836,6.742025,6.74783725,6.752874500000001,6.75858615,6.7652502000000005,6.7707904999999995,6.775527,6.7812617500000005,6.7872368,6.7936503,6.7994714,6.80596625,6.839902
13025,6.421689,6.64869995,6.6776067999999995,6.69480335,6.7077758,6.717596,6.7271263,6.7346474999999995,6.7414116,6.7472808,6.7539365,6.7593568,6.7646992,6.77028875,6.775509700000001,6.78202125,6.7864466000000006,6.7927146,6.7983799000000005,6.8055843,6.834993
13057,6.429206,6.6446884,6.6815707,6.693056100000001,6.7065382,6.7195712499999996,6.727092,6.73393865,6.7408994,6.7478567,6.753178500000001,6.759577,6.764092600000001,6.77008615,6.7762062,6.781953,6.786629,6.79242925,6.7989623,6.8054163,6.839015
13089,6.430972,6.644917400000001,6.6802357,6.69460445,6.7072658,6.71780625,6.7271787000000005,6.73571215,6.7421868,6.74686765,6.753004000000001,6.75938655,6.7648246,6.769580299999999,6.7757118,6.781129,6.7875428,6.79331915,6.798579,6.8058242,6.835269
13121,6.425968,6.65128105,6.6796527,6.6944003499999996,6.705534800000001,6.717919,6.7279267,6.7347684,6.741548,6.7479985,6.7529515,6.7598799000000005,6.7647714,6.76901865,6.776062,6.78198125,6.7873887999999996,6.79287885,6.7985074999999995,6.8074638,6.834592
13153,6.436113,6.650706250000001,6.6771803,6.69474285,6.7052862,6.71870275,6.7275707,6.73417995,6.7417478,6.74833135,6.7537590000000005,6.7591313,6.7644884,6.77007185,6.7759589,6.78127425,6.7869589999999995,6.79271315,6.7987146,6.80666595,6.832692
13185,6.439417,6.64871895,6.6770524,6.6957257,6.706119,6.719131,6.7267353000000005,6.7347738999999995,6.7419496,6.747463150000001,6.753398000000001,6.7593642,6.7646256,6.77109265,6.7756176,6.780576,6.7861362000000005,6.79283645,6.7986407,6.80675595,6.837006
13217,6.445093,6.64899605,6.6772604,6.6945744,6.7066764,6.718908000000001,6.7264529,6.7350012999999995,6.7421408,6.747861100000001,6.7544115,6.7605121,6.7664838,6.77161555,6.7756416999999995,6.78185,6.7875076,6.79311125,6.8001661,6.807343400000001,6.84105
13249,6.441153,6.65158615,6.6779625,6.6930103,6.7071046,6.718033999999999,6.7269614,6.7350769,6.7414802,6.7488864500000005,6.7553350000000005,6.7608273,6.7659052,6.77063255,6.7757589,6.78216175,6.7882216,6.794721050000001,6.8014228,6.80677465,6.833511
13281,6.43869,6.6549007,6.6789059,6.6966352,6.7082374,6.7184004999999996,6.727771000000001,6.73444835,6.7422858,6.74912515,6.756365000000001,6.76033435,6.7658074,6.77164365,6.7761879,6.782999,6.7880628,6.79415845,6.8010642,6.808648900000001,6.832985
13313,6.438716,6.65192325,6.680529,6.69529645,6.7087444,6.71897475,6.7271953,6.7360900500000005,6.7426198,6.749812550000001,6.7557065000000005,6.76134595,6.765721800000001,6.7712297,6.7765888,6.78305625,6.788813,6.7941968,6.7991082,6.808896750000001,6.83526
13345,6.443581,6.65134965,6.6796585,6.69529725,6.7083274,6.7185049999999995,6.727557,6.73596325,6.743513,6.74917135,6.755072,6.76202845,6.7656095999999994,6.77177685,6.776406,6.78127375,6.7892046,6.79509275,6.8005835999999995,6.80828155,6.835935
13377,6.440102,6.6528946,6.6782396,6.69501775,6.709636,6.7190205,6.727939800000001,6.73682875,6.74265,6.7485657,6.7556294999999995,6.76134435,6.7662762,6.77146805,6.775743,6.78238125,6.7883388,6.7939878,6.7993682,6.807468,6.833504
13409,6.438092,6.6512194000000004,6.6799038,6.6960310000000005,6.7085262,6.71914725,6.727498,6.73556745,6.7426556,6.75015185,6.756348,6.7614787,6.7658024,6.7696815,6.7766566,6.783157,6.7889052,6.794217550000001,6.8001167,6.80775605,6.834408
13441,6.441943,6.651681549999999,6.6806407,6.69468035,6.7078374,6.719060750000001,6.7282906,6.73524225,6.7422075999999995,6.74978535,6.756048,6.761233750000001,6.766732,6.77132585,6.7763994,6.7832057500000005,6.7884486,6.79444145,6.7993924,6.808065200000001,6.838294
13473,6.443628,6.65181535,6.6786249,6.6957748,6.7082422,6.72015475,6.7284279,6.73534295,6.7424932,6.74945795,6.755231,6.76120745,6.7663206,6.771518650000001,6.7770877,6.783182,6.78908,6.7942899,6.801091400000001,6.808351999999999,6.838233
13505,6.439778,6.6498896499999995,6.6806776,6.6954783,6.7100384,6.720695,6.7279114,6.73536935,6.7438042,6.7493995,6.756318,6.7608336,6.7660254,6.77170895,6.7772422,6.78454425,6.7894808,6.79485585,6.8010301,6.80813155,6.835658
13537,6.439893,6.6510343999999995,6.6790751,6.69647505,6.7085517999999995,6.7218795,6.7284698999999994,6.73546725,6.7425118,6.7489979,6.7555914999999995,6.7614435,6.7665706,6.7718966499999995,6.777939,6.78417125,6.7898052,6.7946241,6.8011756,6.8077936,6.833475
13569,6.430233,6.65140025,6.6785480999999995,6.695161,6.7099316,6.72056225,6.7275977000000005,6.73488925,6.7422886,6.7489791,6.7566685,6.7618130999999995,6.7667102,6.772747,6.7779975,6.7843634999999995,6.7901844,6.7944277,6.8006072,6.80761715,6.830447
13601,6.435464,6.65131425,6.6800096,6.6941983,6.7109064,6.71969675,6.7291102,6.73663035,6.7434418,6.7491076,6.7560395,6.7627783,6.7677784,6.7727768,6.7787763,6.78438225,6.7900662,6.7948580000000005,6.801198,6.8099270999999995,6.83329
13633,6.44454,6.65571355,6.6790826,6.6955941999999995,6.7089578,6.72065175,6.7289851999999994,6.7364823000000005,6.742678,6.74971025,6.7571005,6.76291955,6.7666508,6.77209505,6.7781582,6.784493250000001,6.7896764,6.79478005,6.8011644,6.8090134,6.833962
13665,6.458402,6.6536156,6.681045,6.6958655,6.710935,6.7216,6.7285054,6.736293,6.744129,6.7495283,6.7565925,6.7624074,6.7680052,6.77234235,6.7775126,6.78300325,6.7900766,6.7949632499999995,6.8012705,6.8083761,6.838249
13697,6.456905,6.6548865500000005,6.6813484,6.6969087,6.7098454,6.72115475,6.729154,6.7365611,6.742883,6.74946515,6.7572235,6.763506850000001,6.7677116,6.7728197,6.7767246,6.7837445,6.7908821999999995,6.7956800500000005,6.8016727999999995,6.8090001,6.836759
13729,6.45941,6.6551349,6.6821099,6.69587965,6.7098889999999995,6.722159250000001,6.7279812,6.7363549,6.743746600000001,6.7495191000000005,6.755198,6.7616891,6.7679326,6.7732094499999995,6.7775848,6.7837015,6.7899032,6.795475799999999,6.8010375000000005,6.8079979,6.835522
13761,6.459888,6.65375455,6.6800272,6.6959076500000005,6.7110884,6.72179825,6.7299256,6.7353962,6.7432094,6.7507582,6.7556294999999995,6.7610558,6.7675104,6.7725528,6.7795789,6.78478725,6.7900724,6.79513825,6.8009757,6.808916,6.843536
13793,6.448912,6.6533209,6.683141200000001,6.6968429,6.7100872,6.7206715,6.7280307,6.73671895,6.7443244,6.7506368,6.756195,6.761508,6.7680768,6.7730802500000005,6.7783727,6.78451175,6.789979,6.7960462,6.8015102,6.80752335,6.842739
13825,6.452273,6.65162475,6.6822786999999995,6.69705085,6.7105314,6.7188947500000005,6.7286721,6.73728005,6.7441146,6.7502106500000005,6.7567805,6.76157425,6.768388,6.7735417,6.7789684999999995,6.7835012500000005,6.7889870000000005,6.79664755,6.801974899999999,6.8084343,6.837744
13857,6.454977,6.65170845,6.6828587,6.69590325,6.7088056,6.720008249999999,6.7292023,6.7376044,6.7455834,6.7510677999999995,6.756795,6.7624004,6.7673348,6.77324155,6.7789624,6.784927,6.79125,6.7955834,6.8017733,6.80935955,6.842387
13889,6.447665,6.65573935,6.6814668,6.6958601,6.707624200000001,6.7197645,6.7278952,6.73815215,6.743151,6.7497563000000005,6.7565225,6.7623054,6.7678736,6.77322615,6.7790443,6.784403749999999,6.7899576,6.796410600000001,6.8015808,6.80853015,6.837613
13921,6.443838,6.65312315,6.6807786,6.69554085,6.708141400000001,6.72060925,6.7289434,6.73747365,6.7436668,6.749206,6.755435500000001,6.7624715,6.7673124,6.77247785,6.7783826000000005,6.78571375,6.7908488,6.79618515,6.8020423,6.80914485,6.83743
13953,6.450615,6.6552444,6.6790052,6.694771449999999,6.708874600000001,6.7203,6.7275675,6.73651365,6.7439659999999995,6.75061105,6.7558935,6.76222595,6.7682754,6.77367435,6.7787254,6.7846725,6.7906762,6.79551285,6.8005814,6.80776685,6.840551
13985,6.44385,6.658475599999999,6.6796874,6.697762,6.7111948,6.721147,6.7285839,6.7362906,6.7435004,6.7507997,6.755672499999999,6.761733400000001,6.7672229999999995,6.77345,6.778771,6.78459725,6.790026,6.79569465,6.801319,6.80833575,6.83314
14017,6.433103,6.65578145,6.6797341999999995,6.6959357,6.7113461999999995,6.72092325,6.7289336,6.7366022,6.7444732,6.75067645,6.756682,6.76228795,6.7694482,6.77481275,6.7788303,6.78364875,6.789756199999999,6.79639225,6.8016334,6.807727900000001,6.828356
14049,6.439384,6.6563681,6.6824185,6.6956584,6.7108442,6.72079275,6.727761500000001,6.73658115,6.7444071999999995,6.7509657999999995,6.7563765,6.76221485,6.768327200000001,6.774632,6.7797112,6.78416275,6.7891818,6.7953003,6.8014466,6.808455899999999,6.833467
14081,6.443438,6.65640475,6.6818927,6.6969328500000005,6.7101142,6.7211695,6.7287235,6.73635375,6.743862,6.7513454,6.7569605,6.76294315,6.768332999999999,6.77316745,6.7794459,6.7850255,6.790736,6.79653385,6.802434300000001,6.8081604,6.833307
14113,6.455584,6.6576821,6.6836132,6.69736215,6.710888199999999,6.72121275,6.7283478,6.7372636,6.7441346,6.7496451,6.7557290000000005,6.761823150000001,6.7688334,6.77447965,6.7797312,6.78512475,6.790359,6.7967037,6.8019079,6.80919735,6.835063
14145,6.460998,6.6576703,6.6847933,6.6979102,6.7112512,6.72004275,6.7279854,6.73788835,6.7443904,6.7505856500000005,6.755635,6.76308985,6.7688058,6.77465485,6.7804681,6.78568125,6.7905904,6.7955951,6.8019809,6.80800765,6.835468
14177,6.451484,6.6565786000000005,6.6840115,6.69853055,6.7107144,6.719106999999999,6.7286769,6.7385533,6.7446632,6.75079695,6.7570555,6.76224535,6.7687674,6.7751498,6.7807434,6.78599175,6.7910456,6.79560605,6.8016545,6.81005245,6.830783
14209,6.44506,6.65598675,6.6842654,6.69913125,6.7111154,6.720766,6.7285375,6.7367687,6.7454132,6.7517211999999995,6.756689,6.76330075,6.7691756,6.77376535,6.780553,6.78609825,6.7906196,6.7959343500000005,6.802461,6.8085611,6.840675
14241,6.449744,6.6542901500000005,6.6833973,6.69880085,6.7115612,6.722583,6.73121,6.73778605,6.7452898,6.7515295,6.7572595,6.76297135,6.7686352,6.77504105,6.7809847,6.78580625,6.7905698,6.79584365,6.8012362,6.8088548,6.835501
14273,6.445573,6.65458485,6.6851195,6.69782225,6.7106069999999995,6.72197325,6.7306514,6.7380894,6.7463338,6.7528169,6.7586005,6.7639169500000005,6.7693608,6.7755645,6.7817857,6.7865009999999995,6.7909284,6.7959039,6.8020380000000005,6.8100603,6.834645
14305,6.451293,6.6532148499999995,6.6857747000000005,6.69927055,6.7100414,6.72251175,6.7308527,6.7387009,6.7448294,6.751689799999999,6.7582205,6.7631795,6.7694507999999995,6.7768523499999995,6.7817016,6.78616225,6.7913672,6.79751905,6.802676300000001,6.8102370500000005,6.836188
14337,6.454156,6.6539556,6.6832592,6.70000015,6.7110404,6.72029325,6.7302675,6.73910025,6.7456062,6.75267045,6.758482000000001,6.76419535,6.7697152,6.7751391,6.7816885000000005,6.786707,6.7906948,6.7961628,6.803521300000001,6.8096492500000005,6.832769
14369,6.44927,6.65238195,6.6842863,6.69921115,6.7127908,6.72139575,6.7315485,6.73921515,6.7464212,6.7531571,6.7584585,6.7634767,6.7687998,6.7751524,6.7802280999999995,6.785844,6.7909798,6.79638895,6.8038061999999995,6.80917075,6.837761
14401,6.448493,6.65540095,6.6847169,6.6988052,6.7120782,6.722602999999999,6.7302745,6.739682,6.7472236,6.7533438,6.758932,6.7643422499999994,6.769226,6.7747205,6.780456,6.78629175,6.7915886,6.7966054,6.8026476,6.810383900000001,6.831167
14433,6.445271,6.6533635,6.6839993,6.7003823,6.7130674,6.7231465,6.7307233,6.7384547999999995,6.745222999999999,6.75239035,6.7579695,6.7632137,6.7687278,6.774294,6.7808568,6.78650075,6.7915602,6.7965775,6.8019691,6.8107672,6.834104
14465,6.429407,6.6569886,6.6837382,6.7004452,6.7124304,6.7233575,6.7320994,6.73935845,6.7459666,6.75267375,6.7585485,6.7639832,6.769303,6.77515995,6.7816353000000005,6.786245,6.7932364000000005,6.79760065,6.8028814,6.8095315,6.838273
14497,6.430748,6.65364805,6.6851539,6.6988925,6.7107658,6.722683,6.7320366,6.73883945,6.745479,6.7520842,6.758709,6.7640728,6.7697852,6.7759177,6.7816083,6.7877885000000004,6.7921266000000005,6.7974701,6.803095099999999,6.8095529,6.834512
14529,6.431897,6.654062199999999,6.6848491,6.6987893000000005,6.7127098,6.722502749999999,6.7306415,6.73867225,6.7457722,6.75327275,6.7585655,6.7635087,6.7695218,6.77605895,6.7814303,6.7871760000000005,6.7931678,6.7974626,6.8029564,6.80979535,6.835624
14561,6.425791,6.65526205,6.6830685999999995,6.6989121,6.7110912,6.72088325,6.7307638,6.7385741,6.746735,6.752759,6.757358,6.7637146999999995,6.7692344,6.7758021,6.7806855,6.7866785,6.7923316,6.797374250000001,6.8030857000000005,6.81078215,6.827686
14593,6.428293,6.6533473999999995,6.6813837,6.6985795,6.7111576,6.72056225,6.7308637000000004,6.73876045,6.7469576,6.75310195,6.7582725,6.764267950000001,6.7701154,6.7757897,6.780931300000001,6.787163,6.7926638,6.79726085,6.8025149,6.80953075,6.83237
14625,6.427038,6.65567185,6.6816232,6.69968385,6.7114672,6.7222705,6.7300006,6.7372347,6.7458822,6.75238895,6.7589310000000005,6.7651906,6.7699728,6.7760495,6.7813952,6.7880484999999995,6.7930814,6.79762585,6.8027089,6.8104919,6.828296
14657,6.430528,6.6546387,6.6824554,6.6989414499999995,6.7117658,6.723114,6.7307649,6.7395451,6.7461048,6.7521906,6.7585835,6.7646403500000005,6.7703416,6.776064949999999,6.7809975,6.78636075,6.792644800000001,6.7977352,6.8030347,6.8089997,6.829016
14689,6.439012,6.65545855,6.681989799999999,6.70053205,6.7127244,6.72389425,6.7316075,6.73854375,6.7454258000000005,6.7529378,6.759076,6.76381275,6.7691592,6.77517895,6.7813198,6.7868812499999995,6.7926022,6.79769205,6.8022311,6.80949365,6.837019
14721,6.439856,6.657026849999999,6.6822474000000005,6.6983295499999995,6.7131834,6.7233265,6.7311287,6.73971145,6.7461192,6.75263265,6.7593075,6.7642891999999994,6.7695562,6.77598105,6.7801132,6.78698975,6.7925006,6.79741425,6.8024956,6.80949705,6.842052
14753,6.43511,6.6557492,6.6826148000000005,6.69816785,6.7137446,6.72311275,6.7316921,6.73933035,6.7462364,6.7539203,6.760109,6.7649177,6.7697528,6.7744434,6.779241,6.78627425,6.7918666000000005,6.7975403000000005,6.803359,6.8103298,6.84143
14785,6.440124,6.6557903000000005,6.6814621,6.7019658,6.7138624,6.7237919999999995,6.7302721,6.7388518500000005,6.7464682,6.75405925,6.759588,6.76529135,6.7693596000000005,6.7750879,6.7803078,6.7863155,6.7922566,6.79726865,6.8026587,6.8090253999999995,6.838027
14817,6.439089,6.65703775,6.6825316,6.7007701,6.7139308,6.72196575,6.7305382,6.7393127,6.7468352000000005,6.7535308,6.7604845000000005,6.764255550000001,6.7687766,6.7747151,6.7798266,6.786836,6.7920556,6.79800485,6.804253,6.8107418,6.836339
14849,6.440054,6.65709745,6.6851508,6.7016136,6.714225,6.7234765,6.7303424000000005,6.73825655,6.746975,6.7533104,6.7593895,6.765646950000001,6.7703064,6.7758657,6.7823794,6.7864385,6.7930104,6.7984194,6.8038726,6.81115925,6.836033
14881,6.435242,6.65930075,6.6856372,6.6999214,6.714637199999999,6.722257,6.7293291,6.7388099,6.7468674,6.7533218,6.759347,6.7655156,6.7705736000000005,6.7756896,6.7815129999999995,6.7874105,6.792756,6.798257,6.802961,6.808997300000001,6.840829
14913,6.437983,6.65722295,6.6850426999999994,6.700350449999999,6.7138906,6.72180975,6.7307727,6.73893815,6.7453636,6.75213455,6.759021499999999,6.76454315,6.7701034,6.7758177,6.7815756,6.787061,6.7920592,6.7972266,6.8018807,6.8089749,6.835137
14945,6.436972,6.6597723,6.684093300000001,6.7008533,6.7133572,6.72221925,6.7306701,6.7375621500000005,6.745762399999999,6.75300445,6.7590385,6.7651709,6.769825,6.77537925,6.7816256,6.786795,6.7916442,6.7972278500000005,6.802371,6.80892695,6.835248
14977,6.436462,6.6606041000000005,6.6850472000000005,6.6995767,6.7127718,6.72219825,6.7298735,6.7374322,6.746024,6.75273725,6.758907499999999,6.76452725,6.7700516,6.7758938,6.7810410999999995,6.787829,6.7927322,6.7979168,6.8031722,6.809112900000001,6.835002
15009,6.438996,6.659940450000001,6.6844224,6.70024625,6.7132014,6.72259575,6.7307220999999995,6.7365296500000005,6.745724,6.7524693000000005,6.7589475,6.7644164,6.771029,6.7759009,6.7819579,6.788992,6.7929493999999995,6.79766765,6.8026099,6.8088825,6.832428
15041,6.437599,6.66030945,6.6843389,6.6996288,6.7130952,6.7215697500000005,6.7285925,6.7387057,6.7460974,6.7535661,6.759823,6.76503765,6.7710564,6.7757451500000005,6.7816626,6.7876455,6.7927512,6.79745295,6.8030711,6.8081763,6.832346
15073,6.451616,6.65996905,6.6848059,6.7001543,6.7122342,6.720521,6.7296636,6.7394242,6.7468314000000005,6.7531281,6.7590699999999995,6.7652534,6.7708812,6.7765187000000005,6.7818118,6.7865442499999995,6.7934128,6.79846245,6.8021277,6.807454150000001,6.829578
15105,6.447664,6.6582570500000005,6.6843744,6.70074545,6.7117318,6.72063,6.7286541,6.7391867,6.7461578,6.7528625,6.7594005,6.7656085,6.7709604,6.7755833,6.7815992000000005,6.787872999999999,6.7930652,6.79846855,6.802826400000001,6.80771695,6.828971
15137,6.446456,6.65846465,6.6860879,6.70117805,6.7130122,6.7222402500000005,6.7292533,6.73765625,6.7464382,6.7526315,6.7592015,6.76459465,6.770457,6.77645285,6.7826775999999995,6.78793475,6.793037,6.7983217499999995,6.8031709,6.80829365,6.832208
15169,6.442301,6.65485545,6.6856347,6.70058855,6.7146504,6.72248175,6.7300644,6.7384395999999995,6.7460708,6.75284595,6.760314,6.7659028,6.7704356,6.77616615,6.7823906,6.787909750000001,6.7926558,6.798865,6.802901,6.8092521,6.831188
15201,6.439147,6.6564853,6.6854499999999994,6.7006448,6.7118802,6.7218235,6.7296428,6.73786145,6.7453444000000005,6.75303895,6.760312,6.7663899,6.7720780000000005,6.776925950000001,6.7827303,6.7870145,6.7921806,6.797624,6.8037766,6.80828465,6.831375
15233,6.435733,6.65860975,6.687352400000001,6.70085775,6.712409,6.72180875,6.7286884,6.7387219,6.7469126,6.7544432,6.759337,6.76538255,6.7714648,6.775947650000001,6.7818133,6.7872372499999996,6.7931438,6.7979353,6.8023867000000005,6.80918665,6.828427
15265,6.440329,6.65652085,6.6865316,6.70012675,6.7128044000000004,6.72109075,6.729001,6.73904755,6.7479014,6.75410625,6.7594104999999995,6.76499105,6.7713374,6.7758356,6.7806364,6.7882095,6.793763,6.79890915,6.803208,6.8088318,6.833003
15297,6.444248,6.6604567999999995,6.6860857,6.69962135,6.7116154,6.7219755,6.730945999999999,6.73907325,6.7488592,6.755134,6.760713,6.7653765,6.7702502,6.7762158,6.7815914,6.78791975,6.793609,6.7970381,6.8025393,6.8081818499999995,6.833068
15329,6.452052,6.6609413,6.686532,6.7017507,6.712081400000001,6.72093575,6.7312638,6.7400101999999995,6.7489866,6.75446135,6.7605465,6.7663754,6.7711836,6.7750085,6.7818229,6.78791125,6.793159,6.7976941,6.802591700000001,6.8101099,6.833095
15361,6.455111,6.66060005,6.6857718,6.700173400000001,6.7113414,6.72024975,6.7310023,6.73970415,6.7470222,6.7540297,6.7602675,6.76545825,6.7709022,6.7755654,6.7816355,6.78839825,6.7929281999999995,6.79725045,6.8029327,6.80986725,6.835107
15393,6.463869,6.66001195,6.6856561,6.7008288,6.7120266,6.72181275,6.730047900000001,6.73976635,6.7480386,6.7537768499999995,6.760772,6.765932500000001,6.771045,6.7767057,6.7821126000000005,6.788,6.793349,6.79832445,6.8030023,6.8103393,6.83258
15425,6.45218,6.660969150000001,6.6863482,6.69990495,6.7117684,6.720995,6.7304958,6.74012145,6.7476024,6.75380455,6.759357,6.7662999,6.7724032,6.7771399,6.7831194,6.78848275,6.7932044,6.7980696499999995,6.803,6.80887285,6.826836
15457,6.448117,6.6597735,6.6860668,6.7000114,6.7119758,6.72103975,6.7307015,6.7406245,6.7478176,6.7551814,6.7607905,6.76590265,6.7713436,6.7761207500000005,6.7829407999999995,6.78804925,6.7931799999999996,6.7988812,6.8038202,6.80958805,6.831135
15489,6.450522,6.6598743,6.6857218000000005,6.70089115,6.7123036,6.721434,6.7300025,6.74039845,6.748343800000001,6.754338300000001,6.7602975,6.7667819,6.7714419999999995,6.7763174500000005,6.7826423,6.788015,6.792726,6.79853055,6.8036111,6.80932715,6.829494
15521,6.447955,6.6605801499999995,6.6848916,6.7011626,6.7135852,6.72138875,6.7297657,6.7409300000000005,6.7483202,6.753879250000001,6.760327500000001,6.7657616,6.7714902,6.7767818,6.7826988,6.78805675,6.7937862,6.7980709,6.8032997,6.8104483,6.831811
15553,6.446223,6.66109995,6.6860504,6.70137465,6.714576200000001,6.7217614999999995,6.7306258,6.74080545,6.7481886,6.75512065,6.7600115,6.7666887,6.7716085999999995,6.7775001,6.782661200000001,6.789475250000001,6.7936442,6.79882335,6.803322499999999,6.8094696,6.832409
15585,6.456629,6.66149155,6.6874941,6.7024235,6.7123996,6.721958750000001,6.730896400000001,6.7402339499999995,6.7488668,6.75440035,6.7599445,6.76640135,6.7716486,6.7770461,6.7837062,6.78858875,6.7948974,6.79867995,6.8022293,6.809636,6.828598
15617,6.458876,6.65929955,6.6878238,6.70141965,6.712966000000001,6.721045999999999,6.7296813,6.7404272,6.748681599999999,6.7543873,6.760874,6.76725995,6.7715932,6.77765135,6.7836592,6.7886935,6.7936440000000005,6.79767335,6.8016722000000005,6.809851399999999,6.837996
15649,6.474355,6.6583927,6.6878969,6.7013182,6.713039800000001,6.72148775,6.7298786,6.7403918,6.7474548,6.7537326,6.760361,6.7656917,6.7723396000000005,6.7770205,6.7833505,6.78857225,6.7939288,6.7982556,6.8033437,6.810137200000001,6.836633
15681,6.469858,6.6610304,6.6861184,6.70138575,6.713131199999999,6.7215365,6.7298808,6.74022685,6.747817599999999,6.75354785,6.7594265,6.766946699999999,6.7719422,6.776755349999999,6.7830579,6.788701,6.794019400000001,6.7983051,6.803717000000001,6.8096336,6.832457
15713,6.477484,6.660411300000001,6.687371000000001,6.70229635,6.712575,6.721008749999999,6.732023,6.73959725,6.7480356,6.75415155,6.7595195,6.76617655,6.7714312,6.77572195,6.7821745,6.78859775,6.794613,6.7983655,6.8033997,6.8106113,6.833013
15745,6.47056,6.65893855,6.6861999,6.70164555,6.7139444,6.723756750000001,6.7316151,6.74074555,6.7481276,6.75404265,6.760508,6.7669160999999995,6.7723002,6.777374399999999,6.7831959,6.78857625,6.7937472,6.79914705,6.8029124,6.81074465,6.829865
15777,6.470618,6.66350265,6.6878623,6.70256925,6.7138032,6.72322625,6.731630699999999,6.7408603,6.7486264,6.7552182,6.759499,6.76528475,6.7718435999999995,6.7771876,6.782776,6.789305,6.793264,6.79833505,6.8032557,6.8092776,6.835161
15809,6.463007,6.6636124,6.6879395,6.7017373000000005,6.7143292,6.72264425,6.7314225,6.739857,6.7482426,6.7550359,6.7606234999999995,6.7663908500000005,6.7729016,6.7774623499999995,6.782565,6.78883525,6.7940211999999995,6.7984682,6.8027017999999995,6.809182,6.839267
15841,6.45914,6.66440865,6.6872087,6.7017975,6.7136537999999994,6.7217080000000005,6.733307,6.739697049999999,6.747217,6.75428795,6.760519,6.766665199999999,6.7726326,6.7783298,6.7837386,6.7885365,6.7936156,6.798929,6.8029465,6.80975645,6.842224
15873,6.456285,6.6626129,6.6881653,6.7025083,6.7121522,6.721594,6.7317046000000005,6.74002425,6.747172600000001,6.75513865,6.760943,6.7667904,6.7713116,6.777132,6.7836222,6.7892114999999995,6.7932668,6.7987293499999994,6.803742300000001,6.81075675,6.846017
15905,6.4593,6.6639932,6.6862855,6.70111905,6.7124352,6.72188975,6.731212,6.7408004,6.7481096,6.75485965,6.760903,6.7663351,6.7722898,6.77633275,6.7832165,6.78882625,6.7937981999999995,6.79922055,6.8043923,6.8090535999999995,6.841
15937,6.462339,6.66284235,6.6868110000000005,6.7010214,6.712063199999999,6.7204365,6.7325686000000005,6.7397788,6.7482404,6.7551457,6.759631000000001,6.7660298,6.7709842,6.7770707,6.7832325,6.789778,6.7943872,6.799167150000001,6.8044681,6.81015585,6.839159
15969,6.458682,6.6626782,6.6873938,6.70248185,6.7114164,6.72210675,6.7325363000000005,6.7408527000000005,6.7489374,6.75418735,6.7602045,6.76629405,6.7711716,6.7770836,6.7828244,6.78890425,6.794297,6.7994107,6.8039751,6.809809,6.840981
16001,6.462008,6.66200585,6.6883774,6.700068900000001,6.7124488,6.72350425,6.7328051,6.74118115,6.7488604,6.75606015,6.761164,6.766396650000001,6.7715122,6.77771715,6.7833379,6.7895825,6.7952988,6.80091105,6.8054052,6.80991095,6.841115
16033,6.450632,6.66373355,6.6857204,6.70084055,6.7117958,6.72317025,6.7322339,6.7409592,6.7489004,6.75554165,6.759931,6.7660371,6.7717074,6.7768511,6.7825721,6.78874225,6.7954631999999995,6.80030965,6.805126100000001,6.81176095,6.844195
16065,6.446471,6.66400095,6.686934300000001,6.70088655,6.712786400000001,6.7225175,6.731348,6.74098205,6.7492149999999995,6.75501325,6.7601225,6.76595745,6.7706332,6.77724655,6.7833224,6.7893935,6.7945462,6.8004126,6.806264100000001,6.8129314,6.837178
16097,6.442044,6.66242695,6.6861155000000005,6.703450800000001,6.7120514,6.723540249999999,6.7325686000000005,6.7419121,6.7495988,6.7556020000000006,6.760757,6.7668037,6.7720732,6.77876255,6.783409,6.7894055,6.795451,6.800068,6.8049395,6.8121734499999995,6.834336
16129,6.445553,6.6626828,6.6877929,6.70276515,6.7139086,6.723966,6.7321485999999995,6.74068305,6.7488652,6.75505305,6.7604165,6.7662005999999995,6.7715788,6.7772574,6.7834,6.79060575,6.7953298,6.7997473,6.8054705,6.81148295,6.84142
16161,6.450525,6.663669049999999,6.6878658,6.70253175,6.7130052000000004,6.7244565000000005,6.7326948,6.74197615,6.7495572,6.75531965,6.7607745,6.76645735,6.772478,6.7781771,6.783320600000001,6.7906087500000005,6.7950842,6.799286599999999,6.8057696000000005,6.810685250000001,6.832582
16193,6.451151,6.6644235,6.6878177999999995,6.70059185,6.7136712,6.723765,6.7333945,6.74117535,6.7498028,6.7557503,6.760320500000001,6.76637665,6.77189,6.7787379,6.784242900000001,6.78995675,6.7945698,6.79943305,6.8040745,6.80987645,6.83787
16225,6.438704,6.66453295,6.6874743,6.70372735,6.7123158,6.723675999999999,6.7324567,6.74111265,6.7489964,6.75556965,6.761343500000001,6.765975,6.7718288,6.77815315,6.7839496,6.78873825,6.795388,6.7996327,6.8034183,6.810073699999999,6.843168
16257,6.440906,6.66313545,6.6887666,6.7021569,6.7136012,6.7251242499999995,6.7331562,6.7410623,6.7485234,6.7557354499999995,6.761665000000001,6.7681681000000005,6.7724834000000005,6.778580649999999,6.784288,6.78973175,6.794518,6.7997366,6.8048592,6.8117968499999995,6.845865
16289,6.442488,6.662908,6.6886414,6.7026116,6.713697,6.7247325,6.7339164,6.741672,6.7481355999999995,6.7555877,6.761695,6.76681565,6.7730708,6.77871285,6.7840083,6.7898042499999995,6.7940254,6.79882265,6.8044486,6.8105363,6.840985
16321,6.444903,6.66322225,6.6890721,6.7034045,6.7131092,6.725575,6.7335267,6.74158135,6.7492694,6.755596649999999,6.7609475,6.76717515,6.7718932,6.7779989,6.7839837,6.78894275,6.7951912000000005,6.79976935,6.8043982,6.8108177,6.843091
16353,6.443052,6.66456085,6.6898062000000005,6.7034310999999995,6.713152,6.72444075,6.733473099999999,6.7414485,6.7503464,6.75545975,6.76052,6.76578985,6.7726472,6.7779966499999995,6.7844717,6.78912,6.7944904,6.8002938,6.8058187,6.81211975,6.848059
16385,6.434451,6.66412085,6.6904906,6.7037449,6.712647,6.72473475,6.7330944,6.742397599999999,6.7499712,6.7553826,6.7609895,6.76607015,6.7721282,6.778449350000001,6.7839735,6.7895475,6.794008,6.7999392499999995,6.805992,6.8118126000000006,6.843417


==> long-noise-0.csv <==
1,8388751,131072
33,8343274,131072
65,8286253,131072
97,8245799,131072
129,8210159,131072
161,8178182,131072
193,8148248,131072
225,8124528,131072
257,8100466,131072
289,8078302,131072
321,8062029,131072
353,8046323,131072
385,8032467,131072
417,8019070,131072
449,8009410,131072
481,8000331,131072
513,7990712,131072
545,7984755,131072
577,7979082,131072
609,7972257,131072
641,7969538,131072
673,7967330,131072
705,7965279,131072
737,7962116,131072
769,7958830,131072
801,7957267,131072
833,7953032,131072
865,7950394,131072
897,7951908,131072
929,7949116,131072
961,7944237,131072
993,7941544,131072
1025,7938654,131072
1057,7944109,131072
1089,7943449,131072
1121,7944532,131072
1153,7942945,131072
1185,7943398,131072
1217,7942720,131072
1249,7945129,131072
1281,7943969,131072
1313,7941952,131072
1345,7941665,131072
1377,7936999,131072
1409,7935136,131072
1441,7933487,131072
1473,7930437,131072
1505,7928533,131072
1537,7929789,131072
1569,7930585,131072
1601,7930241,131072
1633,7931449,131072
1665,7927239,131072
1697,7923708,131072
1729,7923835,131072
1761,7923847,131072
1793,7921478,131072
1825,7921382,131072
1857,7918965,131072
1889,7915812,131072
1921,7913651,131072
1953,7914485,131072
1985,7913707,131072
2017,7913850,131072
2049,7911790,131072
2081,7910328,131072
2113,7906925,131072
2145,7900991,131072
2177,7900584,131072
2209,7897476,131072
2241,7898934,131072
2273,7895166,131072
2305,7893387,131072
2337,7893338,131072
2369,7893777,131072
2401,7623608,131072
2433,4583222,131072
2465,4726319,131072
2497,5042922,131072
2529,5265686,131072
2561,5425277,131072
2593,5546848,131072
2625,5645073,131072
2657,5725074,131072
2689,5798850,131072
2721,5871506,131072
2753,5938181,131072
2785,5629955,131072
2817,3254083,131072
2849,1632532,131072
2881,1437779,131072
2913,1353466,131072
2945,1334121,131072
2977,1357559,131072
3009,1379638,131072
3041,1396628,131072
3073,1428223,131072
3105,1436213,131072
3137,1452903,131072
3169,1462429,131072
3201,1454234,131072
3233,1446447,131072
3265,1447519,131072
3297,1468350,131072
3329,1468840,131072
3361,1466659,131072
3393,1468976,131072
3425,1463015,131072
3457,1461126,131072
3489,1448066,131072
3521,1455232,131072
3553,1450190,131072
3585,1452374,131072
3617,1458329,131072
3649,1474000,131072
3681,1475845,131072
3713,1484275,131072
3745,1480169,131072
3777,1474485,131072
3809,1474325,131072
3841,1475079,131072
3873,1487169,131072
3905,1477448,131072
3937,1486711,131072
3969,1472799,131072
4001,1464829,131072
4033,1473263,131072
4065,1470012,131072
4097,1467720,131072
4129,1470484,131072
4161,1469469,131072
4193,1487041,131072
4225,1478227,131072
4257,1489718,131072
4289,1488038,131072
4321,1498488,131072
4353,1496750,131072
4385,1500080,131072
4417,1509660,131072
4449,1512252,131072
4481,1513233,131072
4513,1516167,131072
4545,1523926,131072
4577,1514575,131072
4609,1522664,131072
4641,1520687,131072
4673,1511639,131072
4705,1513631,131072
4737,1527497,131072
4769,1506436,131072
4801,1522886,131072
4833,1512652,131072
4865,1509735,131072
4897,1510797,131072
4929,1521732,131072
4961,1507752,131072
4993,1511400,131072
5025,1507773,131072
5057,1497278,131072
5089,1506941,131072
5121,1503234,131072
5153,1506396,131072
5185,1495100,131072
5217,1496919,131072
5249,1496592,131072
5281,1500757,131072
5313,1511983,131072
5345,1515816,131072
5377,1512205,131072
5409,1509715,131072
5441,1506390,131072
5473,1516411,131072
5505,1517677,131072
5537,1517494,131072
5569,1510890,131072
5601,1507402,131072
5633,1524977,131072
5665,1529899,131072
5697,1523119,131072
5729,1539184,131072
5761,1533906,131072
5793,1531919,131072
5825,1525250,131072
5857,1524054,131072
5889,1532346,131072
5921,1525855,131072
5953,1533922,131072
5985,1545441,131072
6017,1546466,131072
6049,1534306,131072
6081,1527437,131072
6113,1522194,131072
6145,1520488,131072
6177,1518838,131072
6209,1520256,131072
6241,1528855,131072
6273,1539369,131072
6305,1527800,131072
6337,1541196,131072
6369,1529930,131072
6401,1538991,131072
6433,1538395,131072
6465,1530550,131072
6497,1534580,131072
6529,1530096,131072
6561,1525882,131072
6593,1533995,131072
6625,1540145,131072
6657,1531555,131072
6689,1535532,131072
6721,1544390,131072
6753,1545846,131072
6785,1540397,131072
6817,1532676,131072
6849,1535282,131072
6881,1522133,131072
6913,1515597,131072
6945,1515962,131072
6977,1521050,131072
7009,1523287,131072
7041,1530460,131072
7073,1526972,131072
7105,1535702,131072
7137,1531098,131072
7169,1518010,131072
7201,1523274,131072
7233,1533861,131072
7265,1534515,131072
7297,1545244,131072
7329,1541664,131072
7361,1532175,131072
7393,1543655,131072
7425,1541214,131072
7457,1552115,131072
7489,1564690,131072
7521,1567916,131072
7553,1564942,131072
7585,1563804,131072
7617,1548655,131072
7649,1545720,131072
7681,1540076,131072
7713,1541357,131072
7745,1541225,131072
7777,1525284,131072
7809,1537124,131072
7841,1544452,131072
7873,1540317,131072
7905,1539404,131072
7937,1534061,131072
7969,1535727,131072
8001,1550029,131072
8033,1545185,131072
8065,1532137,131072
8097,1537560,131072
8129,1534717,131072
8161,1526143,131072
8193,1527551,131072


==> long-noise-1.csv <==
1,8388839,131072
33,8343335,131072
65,8287990,131072
97,8247537,131072
129,8213789,131072
161,8184435,131072
193,8156662,131072
225,8134301,131072
257,8112979,131072
289,8094281,131072
321,8078478,131072
353,8066183,131072
385,8051122,131072
417,8037568,131072
449,8023202,131072
481,8009754,131072
513,8005879,131072
545,8000524,131072
577,7996623,131072
609,7989477,131072
641,7983533,131072
673,7979248,131072
705,7974869,131072
737,7970063,131072
769,7968358,131072
801,7961221,131072
833,7962747,131072
865,7962099,131072
897,7962407,131072
929,7962010,131072
961,7960047,131072
993,7961656,131072
1025,7959246,131072
1057,7956448,131072
1089,7957727,131072
1121,7954945,131072
1153,7949714,131072
1185,7946474,131072
1217,7944201,131072
1249,7943161,131072
1281,7943189,131072
1313,7943727,131072
1345,7939912,131072
1377,7937555,131072
1409,7934276,131072
1441,7933095,131072
1473,7931848,131072
1505,7930349,131072
1537,7927609,131072
1569,7927756,131072
1601,7922677,131072
1633,7918888,131072
1665,7915949,131072
1697,7910901,131072
1729,7909458,131072
1761,7908446,131072
1793,7910187,131072
1825,7906419,131072
1857,7904278,131072
1889,7902748,131072
1921,7903919,131072
1953,7898310,131072
1985,7896781,131072
2017,7895555,131072
2049,7891812,131072
2081,7889478,131072
2113,7887197,131072
2145,7885421,131072
2177,7888294,131072
2209,7889638,131072
2241,7889669,131072
2273,7887540,131072
2305,7887113,131072
2337,7886179,131072
2369,7886475,131072
2401,7887171,131072
2433,7886257,131072
2465,7888637,131072
2497,7888478,131072
2529,7890315,131072
2561,7891744,131072
2593,7894183,131072
2625,7896132,131072
2657,7895510,131072
2689,7896961,131072
2721,7898738,131072
2753,7897496,131072
2785,7897383,131072
2817,7892766,131072
2849,7895548,131072
2881,7895043,131072
2913,7896753,131072
2945,7894889,131072
2977,7892852,131072
3009,7894665,131072
3041,7892807,131072
3073,7893663,131072
3105,7894582,131072
3137,7894090,131072
3169,7892912,131072
3201,7894863,131072
3233,7896518,131072
3265,7899164,131072
3297,7900604,131072
3329,7902177,131072
3361,7900057,131072
3393,7897923,131072
3425,7898866,131072
3457,7897553,131072
3489,7898082,131072
3521,7898198,131072
3553,7899644,131072
3585,7901887,131072
3617,7900786,131072
3649,7902431,131072
3681,7898365,131072
3713,7897138,131072
3745,7897597,131072
3777,7897669,131072
3809,7899204,131072
3841,7900232,131072
3873,7898012,131072
3905,7893889,131072
3937,7894620,131072
3969,7894923,131072
4001,7892848,131072
4033,7894499,131072
4065,7893316,131072
4097,7895005,131072
4129,7896365,131072
4161,7894910,131072
4193,7894343,131072
4225,7894888,131072
4257,7893244,131072
4289,7895348,131072
4321,7891306,131072
4353,7893636,131072
4385,7890390,131072
4417,7890487,131072
4449,7888521,131072
4481,7888029,131072
4513,7887482,131072
4545,7884080,131072
4577,7883378,131072
4609,7880858,131072
4641,7881963,131072
4673,7878318,131072
4705,7874972,131072
4737,7872474,131072
4769,7869995,131072
4801,7867346,131072
4833,7868951,131072
4865,7867321,131072
4897,7868706,131072
4929,7868350,131072
4961,7866449,131072
4993,7863242,131072
5025,7861255,131072
5057,7862260,131072
5089,7861680,131072
5121,7862142,131072
5153,7859693,131072
5185,7862311,131072
5217,7863158,131072
5249,7861730,131072
5281,7860649,131072
5313,7859392,131072
5345,7858553,131072
5377,7857864,131072
5409,7855255,131072
5441,7854814,131072
5473,7854586,131072
5505,7852894,131072
5537,7851462,131072
5569,7847414,131072
5601,7846478,131072
5633,7844876,131072
5665,7844894,131072
5697,7847024,131072
5729,7843171,131072
5761,7842533,131072
5793,7843008,131072
5825,7842308,131072
5857,7841201,131072
5889,7842084,131072
5921,7842647,131072
5953,7841975,131072
5985,7838646,131072
6017,7836952,131072
6049,7834306,131072
6081,7831946,131072
6113,7830730,131072
6145,7830334,131072
6177,7827927,131072
6209,7825039,131072
6241,7827159,131072
6273,7827191,131072
6305,7827835,131072
6337,7828024,131072
6369,7825584,131072
6401,7825260,131072
6433,7825269,131072
6465,7823454,131072
6497,7823420,131072
6529,7822234,131072
6561,7825767,131072
6593,7825279,131072
6625,7825077,131072
6657,7824590,131072
6689,7823520,131072
6721,7823495,131072
6753,7824414,131072
6785,7822039,131072
6817,7820969,131072
6849,7817474,131072
6881,7814872,131072
6913,7814020,131072
6945,7814275,131072
6977,7815295,131072
7009,7814702,131072
7041,7813154,131072
7073,7810237,131072
7105,7809301,131072
7137,7808182,131072
7169,7804466,131072
7201,7804492,131072
7233,7804161,131072
7265,7802136,131072
7297,7797768,131072
7329,7795273,131072
7361,7797393,131072
7393,7794772,131072
7425,7794296,131072
7457,7794717,131072
7489,7796115,131072
7521,7796879,131072
7553,7794010,131072
7585,7792453,131072
7617,7790266,131072
7649,7787775,131072
7681,7785147,131072
7713,7786539,131072
7745,7789094,131072
7777,7790519,131072
7809,7789334,131072
7841,7787880,131072
7873,7787499,131072
7905,7788180,131072
7937,7786694,131072
7969,7786015,131072
8001,7784943,131072
8033,7784312,131072
8065,7782044,131072
8097,7782476,131072
8129,7784508,131072
8161,7783259,131072
8193,7780748,131072


==> long-noise-15.csv <==
1,8388801,131072
33,8347688,131072
65,8297182,131072
97,8257002,131072
129,8220318,131072
161,8186338,131072
193,8160865,131072
225,8134855,131072
257,8111304,131072
289,8090159,131072
321,8074837,131072
353,8060683,131072
385,8046886,131072
417,8034184,131072
449,8023793,131072
481,8013048,131072
513,8004355,131072
545,7997759,131072
577,7990504,131072
609,7988599,131072
641,7982943,131072
673,7980911,131072
705,7977923,131072
737,7978002,131072
769,7979213,131072
801,7978409,131072
833,7975868,131072
865,7972475,131072
897,7967194,131072
929,7966668,131072
961,7964612,131072
993,7958949,131072
1025,7956342,131072
1057,7955581,131072
1089,7956706,131072
1121,7952200,131072
1153,7947023,131072
1185,7944418,131072
1217,7943788,131072
1249,7939851,131072
1281,7936646,131072
1313,7939014,131072
1345,7941443,131072
1377,7935986,131072
1409,7933796,131072
1441,7928609,131072
1473,7926449,131072
1505,7923212,131072
1537,7922920,131072
1569,7919283,131072
1601,7915293,131072
1633,7912741,131072
1665,7911256,131072
1697,7912789,131072
1729,7909531,131072
1761,7905634,131072
1793,7903387,131072
1825,7900133,131072
1857,7898169,131072
1889,7896647,131072
1921,7896532,131072
1953,7893462,131072
1985,7891304,131072
2017,7886016,131072
2049,7882762,131072
2081,7882565,131072
2113,7883343,131072
2145,7883186,131072
2177,7879503,131072
2209,7875712,131072
2241,7872209,131072
2273,7868670,131072
2305,7868821,131072
2337,7869693,131072
2369,7869646,131072
2401,7870629,131072
2433,7870361,131072
2465,7869909,131072
2497,7872502,131072
2529,7872430,131072
2561,7871992,131072
2593,7873850,131072
2625,7872927,131072
2657,7875542,131072
2689,7876310,131072
2721,7876235,131072
2753,7876792,131072
2785,7878017,131072
2817,7878147,131072
2849,7875549,131072
2881,7876730,131072
2913,7877452,131072
2945,7877261,131072
2977,7878462,131072
3009,7881516,131072
3041,7886783,131072
3073,7885706,131072
3105,7888455,131072
3137,7889215,131072
3169,7887341,131072
3201,7887737,131072
3233,7887798,131072
3265,7889638,131072
3297,7893225,131072
3329,7892530,131072
3361,7891047,131072
3393,7891771,131072
3425,7893490,131072
3457,7893464,131072
3489,7891660,131072
3521,7893576,131072
3553,7894623,131072
3585,7893309,131072
3617,7895948,131072
3649,7893906,131072
3681,7893853,131072
3713,7892187,131072
3745,7891138,131072
3777,7891855,131072
3809,7893272,131072
3841,7893835,131072
3873,7893421,131072
3905,7891191,131072
3937,7889453,131072
3969,7888319,131072
4001,7888630,131072
4033,7887300,131072
4065,7890285,131072
4097,7888009,131072
4129,7887624,131072
4161,7886875,131072
4193,7885441,131072
4225,7885713,131072
4257,7885066,131072
4289,7884590,131072
4321,7882862,131072
4353,7880059,131072
4385,7880852,131072
4417,7881922,131072
4449,7879642,131072
4481,7878775,131072
4513,7878040,131072
4545,7878747,131072
4577,7878438,131072
4609,7878459,131072
4641,7878226,131072
4673,7876187,131072
4705,7877106,131072
4737,7875497,131072
4769,7875044,131072
4801,7875396,131072
4833,7876340,131072
4865,7876301,131072
4897,7877746,131072
4929,7875346,131072
4961,7874758,131072
4993,7872917,131072
5025,7871485,131072
5057,7870432,131072
5089,7871310,131072
5121,7870664,131072
5153,7869312,131072
5185,7868033,131072
5217,7865676,131072
5249,7863585,131072
5281,7859913,131072
5313,7861145,131072
5345,7859388,131072
5377,7860301,131072
5409,7861328,131072
5441,7860671,131072
5473,7860305,131072
5505,7858748,131072
5537,7857749,131072
5569,7856807,131072
5601,7855095,131072
5633,7857727,131072
5665,7854944,131072
5697,7852186,131072
5729,7852810,131072
5761,7848931,131072
5793,7843698,131072
5825,7818678,131072
5857,7664090,131072
5889,6779588,131072
5921,4499648,131072
5953,3372835,131072
5985,3288593,131072
6017,3316259,131072
6049,3371521,131072
6081,3397177,131072
6113,3390917,131072
6145,3375558,131072
6177,3384716,131072
6209,3371642,131072
6241,3394956,131072
6273,3400617,131072
6305,3378831,131072
6337,3353491,131072
6369,3295047,131072
6401,3278398,131072
6433,3276157,131072
6465,3330145,131072
6497,3328266,131072
6529,3307711,131072
6561,3258318,131072
6593,3232419,131072
6625,3293304,131072
6657,3288533,131072
6689,3336497,131072
6721,3314309,131072
6753,3296198,131072
6785,3306620,131072
6817,3233553,131072
6849,3183768,131072
6881,3163726,131072
6913,3121018,131072
6945,3087848,131072
6977,3025481,131072
7009,2993480,131072
7041,2968683,131072
7073,2906967,131072
7105,2960133,131072
7137,3009856,131072
7169,2996724,131072
7201,2970056,131072
7233,2935376,131072
7265,2929933,131072
7297,2953016,131072
7329,2930464,131072
7361,2900891,131072
7393,2893429,131072
7425,2901434,131072
7457,2861328,131072
7489,2835414,131072
7521,2806990,131072
7553,2751111,131072
7585,2767246,131072
7617,2808147,131072
7649,2786357,131072
7681,2787307,131072
7713,2738169,131072
7745,2688071,131072
7777,2664662,131072
7809,2584601,131072
7841,2505240,131072
7873,2478513,131072
7905,2475211,131072
7937,2388762,131072
7969,2359349,131072
8001,2376349,131072
8033,2348180,131072
8065,2343606,131072
8097,2323089,131072
8129,2312832,131072
8161,2324698,131072
8193,2315197,131072


==> long-nonoise-0.csv <==
1,8388769,131072
33,8336839,131072
65,8316292,131072
97,8303718,131072
129,8292204,131072
161,8279272,131072
193,8269728,131072
225,8258707,131072
257,8249414,131072
289,8240085,131072
321,8228475,131072
353,8218738,131072
385,8206929,131072
417,8195120,131072
449,8182765,131072
481,8172466,131072
513,8162993,131072
545,8151205,131072
577,8138784,131072
609,8127976,131072
641,8118696,131072
673,8106006,131072
705,8095146,131072
737,8084352,131072
769,8076001,131072
801,8065819,131072
833,8054760,131072
865,8043593,131072
897,8032319,131072
929,8020049,131072
961,8010027,131072
993,7998902,131072
1025,7987426,131072
1057,7979174,131072
1089,7970544,131072
1121,7960289,131072
1153,7950858,131072
1185,7941672,131072
1217,7933025,131072
1249,7921513,131072
1281,7910742,131072
1313,7901798,131072
1345,7890533,131072
1377,7881080,131072
1409,7872828,131072
1441,7862461,131072
1473,7851423,131072
1505,7842148,131072
1537,7833127,131072
1569,7823987,131072
1601,7811882,131072
1633,7803360,131072
1665,7796330,131072
1697,7785628,131072
1729,7775280,131072
1761,7766326,131072
1793,7760399,131072
1825,7752952,131072
1857,7745424,131072
1889,7737195,131072
1921,7728782,131072
1953,7720176,131072
1985,7713567,131072
2017,7705158,131072
2049,7697867,131072
2081,7690437,131072
2113,7683905,131072
2145,7676892,131072
2177,7668423,131072
2209,7661591,131072
2241,7654885,131072
2273,7649907,131072
2305,7642636,131072
2337,7637337,131072
2369,7630293,131072
2401,7622702,131072
2433,7614471,131072
2465,7607421,131072
2497,7601320,131072
2529,7596140,131072
2561,7587734,131072
2593,7579742,131072
2625,7571167,131072
2657,7563514,131072
2689,7559560,131072
2721,7555389,131072
2753,7551009,131072
2785,7544505,131072
2817,7537377,131072
2849,7531642,131072
2881,7526377,131072
2913,7519308,131072
2945,7513149,131072
2977,7507898,131072
3009,7500818,131072
3041,7497779,131072
3073,7492457,131072
3105,7486643,131072
3137,7477226,131072
3169,7472613,131072
3201,7466108,131072
3233,7458840,131072
3265,7452481,131072
3297,7448386,131072
3329,7444443,131072
3361,7440561,131072
3393,7432660,131072
3425,7425203,131072
3457,7418631,131072
3489,7413197,131072
3521,7408283,131072
3553,7404632,131072
3585,7400111,131072
3617,7395259,131072
3649,7388471,131072
3681,7383595,131072
3713,7376668,131072
3745,7371086,131072
3777,7367295,131072
3809,7362060,131072
3841,7356584,131072
3873,7349372,131072
3905,7343607,131072
3937,7337089,131072
3969,7331861,131072
4001,7328770,131072
4033,7324699,131072
4065,7319980,131072
4097,7314128,131072
4129,7309638,131072
4161,7302453,131072
4193,7295009,131072
4225,7287710,131072
4257,7283878,131072
4289,7279530,131072
4321,7155124,131072
4353,2265030,131072
4385,1189548,131072
4417,1101936,131072
4449,1066939,131072
4481,1048322,131072
4513,1042436,131072
4545,1044036,131072
4577,1051101,131072
4609,1028108,131072
4641,989963,131072
4673,1070492,131072
4705,1057966,131072
4737,1045980,131072
4769,1041158,131072
4801,1039002,131072
4833,1047448,131072
4865,1049627,131072
4897,1002611,131072
4929,1076344,131072
4961,1063670,131072
4993,1050778,131072
5025,1042026,131072
5057,1040162,131072
5089,1042476,131072
5121,1050538,131072
5153,1028056,131072
5185,989198,131072
5217,1070611,131072
5249,1057820,131072
5281,1046161,131072
5313,1040918,131072
5345,1038852,131072
5377,1047295,131072
5409,1049639,131072
5441,1002407,131072
5473,1076238,131072
5505,1063662,131072
5537,1050767,131072
5569,1041865,131072
5601,1039988,131072
5633,1042205,131072
5665,1050551,131072
5697,1028071,131072
5729,989188,131072
5761,1070517,131072
5793,1057890,131072
5825,1046196,131072
5857,1041149,131072
5889,1038958,131072
5921,1047234,131072
5953,1049528,131072
5985,1002394,131072
6017,1076265,131072
6049,1063849,131072
6081,1050713,131072
6113,1041930,131072
6145,1040143,131072
6177,1042237,131072
6209,1050437,131072
6241,1028003,131072
6273,988995,131072
6305,1070511,131072
6337,1057612,131072
6369,1046129,131072
6401,1040863,131072
6433,1039016,131072
6465,1047228,131072
6497,1049580,131072
6529,1002339,131072
6561,1076127,131072
6593,1063871,131072
6625,1050697,131072
6657,1041847,131072
6689,1040045,131072
6721,1042394,131072
6753,1050523,131072
6785,1027933,131072
6817,989385,131072
6849,1070514,131072
6881,1057820,131072
6913,1046224,131072
6945,1041087,131072
6977,1038948,131072
7009,1047095,131072
7041,1049562,131072
7073,1002300,131072
7105,1075904,131072
7137,1063849,131072
7169,1050669,131072
7201,1042103,131072
7233,1040112,131072
7265,1042419,131072
7297,1050611,131072
7329,1027868,131072
7361,989277,131072
7393,1070481,131072
7425,1057531,131072
7457,1046216,131072
7489,1040930,131072
7521,1038934,131072
7553,1047220,131072
7585,1049533,131072
7617,1002303,131072
7649,1076140,131072
7681,1063898,131072
7713,1050772,131072
7745,1041765,131072
7777,1040028,131072
7809,1042186,131072
7841,1050306,131072
7873,1027987,131072
7905,989367,131072
7937,1070609,131072
7969,1057749,131072
8001,1046351,131072
8033,1040940,131072
8065,1038960,131072
8097,1047111,131072
8129,1049613,131072
8161,1002378,131072
8193,1076014,131072


==> long-nonoise-1.csv <==
1,8388850,131072
33,8337948,131072
65,8318148,131072
97,8303627,131072
129,8292573,131072
161,8282633,131072
193,8271090,131072
225,8262092,131072
257,8252359,131072
289,8240698,131072
321,8230966,131072
353,8220116,131072
385,8208957,131072
417,8199209,131072
449,8187258,131072
481,8179223,131072
513,8168585,131072
545,8156689,131072
577,8144326,131072
609,8134625,131072
641,8125966,131072
673,8116182,131072
705,8106301,131072
737,8097474,131072
769,8087025,131072
801,8074983,131072
833,8063370,131072
865,8055588,131072
897,8044634,131072
929,8034263,131072
961,8026159,131072
993,8018750,131072
1025,8009544,131072
1057,8000097,131072
1089,7991267,131072
1121,7978891,131072
1153,7969241,131072
1185,7960310,131072
1217,7950744,131072
1249,7939811,131072
1281,7930491,131072
1313,7923334,131072
1345,7914854,131072
1377,7907767,131072
1409,7898991,131072
1441,7887304,131072
1473,7880628,131072
1505,7872379,131072
1537,7864216,131072
1569,7855963,131072
1601,7845901,131072
1633,7837642,131072
1665,7828867,131072
1697,7819950,131072
1729,7812678,131072
1761,7802335,131072
1793,7792097,131072
1825,7780217,131072
1857,7771015,131072
1889,7762968,131072
1921,7754907,131072
1953,7744239,131072
1985,7734059,131072
2017,7724327,131072
2049,7715891,131072
2081,7707633,131072
2113,7699787,131072
2145,7692822,131072
2177,7684664,131072
2209,7677291,131072
2241,7669781,131072
2273,7662938,131072
2305,7655830,131072
2337,7648373,131072
2369,7640949,131072
2401,7634743,131072
2433,7625178,131072
2465,7618217,131072
2497,7611366,131072
2529,7602566,131072
2561,7593633,131072
2593,7585742,131072
2625,7580075,131072
2657,7573570,131072
2689,7567134,131072
2721,7560787,131072
2753,7553684,131072
2785,7547681,131072
2817,7539530,131072
2849,7534147,131072
2881,7529090,131072
2913,7522451,131072
2945,7514982,131072
2977,7506739,131072
3009,7502022,131072
3041,7494074,131072
3073,7489482,131072
3105,7484437,131072
3137,7479598,131072
3169,7474531,131072
3201,7468931,131072
3233,7463812,131072
3265,7457060,131072
3297,7451943,131072
3329,7450422,131072
3361,7442905,131072
3393,7439154,131072
3425,7435140,131072
3457,7431310,131072
3489,7429022,131072
3521,7422607,131072
3553,7419426,131072
3585,7414652,131072
3617,7409640,131072
3649,7404337,131072
3681,7398308,131072
3713,7391844,131072
3745,7385250,131072
3777,7379963,131072
3809,7374270,131072
3841,7367041,131072
3873,7364583,131072
3905,7356576,131072
3937,7353049,131072
3969,7349200,131072
4001,7345387,131072
4033,7340997,131072
4065,7334972,131072
4097,7330301,131072
4129,7325161,131072
4161,7320256,131072
4193,7312679,131072
4225,7309050,131072
4257,7304337,131072
4289,7301470,131072
4321,7298083,131072
4353,7293873,131072
4385,7289879,131072
4417,7284390,131072
4449,7279308,131072
4481,7272687,131072
4513,7265199,131072
4545,7259066,131072
4577,7256153,131072
4609,7251685,131072
4641,7253036,131072
4673,7247367,131072
4705,7242684,131072
4737,7238148,131072
4769,7234713,131072
4801,7229464,131072
4833,7228706,131072
4865,7226602,131072
4897,7221696,131072
4929,7219582,131072
4961,7216733,131072
4993,7212970,131072
5025,7208877,131072
5057,7204863,131072
5089,7200743,131072
5121,7198002,131072
5153,7194494,131072
5185,7193734,131072
5217,7192638,131072
5249,7187161,131072
5281,7183206,131072
5313,7180127,131072
5345,7175248,131072
5377,7175343,131072
5409,7174030,131072
5441,7170794,131072
5473,7165917,131072
5505,7164334,131072
5537,7160273,131072
5569,7154131,131072
5601,7149758,131072
5633,7145468,131072
5665,7144528,131072
5697,7142543,131072
5729,7141957,131072
5761,7141397,131072
5793,7138986,131072
5825,7139123,131072
5857,7138272,131072
5889,7136140,131072
5921,7134420,131072
5953,7133316,131072
5985,7132343,131072
6017,7132121,131072
6049,7131799,131072
6081,7128225,131072
6113,7124642,131072
6145,7122027,131072
6177,7119663,131072
6209,7116392,131072
6241,7111358,131072
6273,7111486,131072
6305,7112582,131072
6337,7110588,131072
6369,7107599,131072
6401,7103122,131072
6433,7102412,131072
6465,7097998,131072
6497,7098160,131072
6529,7096832,131072
6561,7096859,131072
6593,7094459,131072
6625,7092137,131072
6657,7087635,131072
6689,7087425,131072
6721,7085928,131072
6753,7083798,131072
6785,7083824,131072
6817,7079813,131072
6849,7081037,131072
6881,7076835,131072
6913,7074981,131072
6945,7073055,131072
6977,7067722,131072
7009,7065251,131072
7041,7064445,131072
7073,7063084,131072
7105,7064662,131072
7137,7065622,131072
7169,7061099,131072
7201,7057039,131072
7233,7049709,131072
7265,7045754,131072
7297,7046348,131072
7329,7044946,131072
7361,7045106,131072
7393,7043778,131072
7425,7041133,131072
7457,7039372,131072
7489,7035716,131072
7521,7032916,131072
7553,7034064,131072
7585,7033136,131072
7617,7029153,131072
7649,7027055,131072
7681,7023668,131072
7713,7020252,131072
7745,7017500,131072
7777,7011279,131072
7809,7008175,131072
7841,7006506,131072
7873,7005982,131072
7905,7009867,131072
7937,7010070,131072
7969,7010443,131072
8001,7007851,131072
8033,7003178,131072
8065,7001817,131072
8097,7002628,131072
8129,7002428,131072
8161,7001226,131072
8193,7001703,131072


==> long-nonoise-15.csv <==
1,8388772,131072
33,8341818,131072
65,8325150,131072
97,8310073,131072
129,8300408,131072
161,8288921,131072
193,8280141,131072
225,8270265,131072
257,8258824,131072
289,8248651,131072
321,8236786,131072
353,8228123,131072
385,8218145,131072
417,8208390,131072
449,8198809,131072
481,8187070,131072
513,8177981,131072
545,8166468,131072
577,8156916,131072
609,8146896,131072
641,8137314,131072
673,8127631,131072
705,8119080,131072
737,8108708,131072
769,8099526,131072
801,8087251,131072
833,8078392,131072
865,8068742,131072
897,8057025,131072
929,8048026,131072
961,8038434,131072
993,8028248,131072
1025,8016038,131072
1057,8004428,131072
1089,7995792,131072
1121,7986167,131072
1153,7976020,131072
1185,7965690,131072
1217,7955059,131072
1249,7946596,131072
1281,7933721,131072
1313,7923829,131072
1345,7913823,131072
1377,7903851,131072
1409,7893128,131072
1441,7887273,131072
1473,7878659,131072
1505,7867107,131072
1537,7857574,131072
1569,7851079,131072
1601,7840984,131072
1633,7832693,131072
1665,7822380,131072
1697,7814932,131072
1729,7805823,131072
1761,7798280,131072
1793,7790665,131072
1825,7784113,131072
1857,7775898,131072
1889,7768786,131072
1921,7761382,131072
1953,7755485,131072
1985,7745574,131072
2017,7737555,131072
2049,7730256,131072
2081,7722592,131072
2113,7714744,131072
2145,7707302,131072
2177,7698193,131072
2209,7690558,131072
2241,7681934,131072
2273,7673442,131072
2305,7665542,131072
2337,7658262,131072
2369,7650022,131072
2401,7642942,131072
2433,7635349,131072
2465,7629292,131072
2497,7624816,131072
2529,7613920,131072
2561,7608468,131072
2593,7601967,131072
2625,7593339,131072
2657,7584811,131072
2689,7577577,131072
2721,7570590,131072
2753,7562566,131072
2785,7556921,131072
2817,7550971,131072
2849,7544929,131072
2881,7538453,131072
2913,7530525,131072
2945,7524978,131072
2977,7517537,131072
3009,7511679,131072
3041,7506835,131072
3073,7500239,131072
3105,7495249,131072
3137,7488716,131072
3169,7481699,131072
3201,5963543,131072
3233,1733453,131072
3265,1399665,131072
3297,1307281,131072
3329,1174704,131072
3361,1124049,131072
3393,1101731,131072
3425,1103950,131072
3457,1131108,131072
3489,1171740,131072
3521,1195607,131072
3553,1201529,131072
3585,1227771,131072
3617,1172039,131072
3649,1143313,131072
3681,1138820,131072
3713,1159183,131072
3745,1199870,131072
3777,1252718,131072
3809,1248009,131072
3841,1312157,131072
3873,1250898,131072
3905,1200235,131072
3937,1173790,131072
3969,1172528,131072
4001,1201935,131072
4033,1249489,131072
4065,1275937,131072
4097,1286553,131072
4129,1305227,131072
4161,1248159,131072
4193,1209046,131072
4225,1193131,131072
4257,1205388,131072
4289,1244914,131072
4321,1292424,131072
4353,1293546,131072
4385,1349603,131072
4417,1292422,131072
4449,1236752,131072
4481,1202102,131072
4513,1195697,131072
4545,1217926,131072
4577,1261697,131072
4609,1290743,131072
4641,1297984,131072
4673,1316023,131072
4705,1260418,131072
4737,1216003,131072
4769,1198495,131072
4801,1209577,131072
4833,1238366,131072
4865,1292686,131072
4897,1287573,131072
4929,1349202,131072
4961,1296439,131072
4993,1237674,131072
5025,1204287,131072
5057,1194079,131072
5089,1215244,131072
5121,1262896,131072
5153,1296752,131072
5185,1307707,131072
5217,1327515,131072
5249,1269812,131072
5281,1224959,131072
5313,1209727,131072
5345,1222793,131072
5377,1257649,131072
5409,1307146,131072
5441,1301845,131072
5473,1365544,131072
5505,1311979,131072
5537,1256920,131072
5569,1221713,131072
5601,1222390,131072
5633,1244950,131072
5665,1286958,131072
5697,1309759,131072
5729,1321601,131072
5761,1338609,131072
5793,1281739,131072
5825,1230631,131072
5857,1211346,131072
5889,1220216,131072
5921,1254951,131072
5953,1302938,131072
5985,1305005,131072
6017,1368601,131072
6049,1312389,131072
6081,1256090,131072
6113,1214420,131072
6145,1212830,131072
6177,1236095,131072
6209,1280879,131072
6241,1309814,131072
6273,1315292,131072
6305,1339720,131072
6337,1279801,131072
6369,1231834,131072
6401,1206696,131072
6433,1213561,131072
6465,1243343,131072
6497,1297798,131072
6529,1295362,131072
6561,1352832,131072
6593,1299934,131072
6625,1245939,131072
6657,1203738,131072
6689,1195570,131072
6721,1219178,131072
6753,1262746,131072
6785,1294467,131072
6817,1300797,131072
6849,1324855,131072
6881,1267902,131072
6913,1212952,131072
6945,1188784,131072
6977,1195628,131072
7009,1230080,131072
7041,1280841,131072
7073,1276937,131072
7105,1340982,131072
7137,1294643,131072
7169,1237390,131072
7201,1197626,131072
7233,1189541,131072
7265,1213528,131072
7297,1256210,131072
7329,1289254,131072
7361,1290943,131072
7393,1312309,131072
7425,1253651,131072
7457,1208013,131072
7489,1186506,131072
7521,1192493,131072
7553,1228551,131072
7585,1279517,131072
7617,1277631,131072
7649,1331037,131072
7681,1277361,131072
7713,1225227,131072
7745,1185045,131072
7777,1176373,131072
7809,1198886,131072
7841,1243648,131072
7873,1276357,131072
7905,1283525,131072
7937,1303865,131072
7969,1246852,131072
8001,1200062,131072
8033,1176193,131072
8065,1185678,131072
8097,1220397,131072
8129,1276082,131072
8161,1275982,131072
8193,1333181,131072


==> noise-0.0.csv <==
1,-0.00025725,-0.000216,-0.000164
33,0.04402349999999999,0.0456565,0.047532
65,0.09957825000000001,0.1019105,0.10416650000000001
97,0.14340875,0.14631450000000001,0.149529
129,0.18333725,0.1870485,0.1909805
161,0.220674,0.224995,0.22940775
193,0.25572575000000003,0.260747,0.26600025
225,0.28856125,0.2941275,0.299784
257,0.31940275,0.325192,0.33169275
289,0.34771675,0.3542815,0.36116349999999997
321,0.37407825,0.381111,0.38882099999999997
353,0.398618,0.40610599999999997,0.414714
385,0.421309,0.4287995,0.438216
417,0.44219050000000004,0.45027700000000004,0.4605805
449,0.46072599999999997,0.47000149999999996,0.480369
481,0.47789775,0.4878225,0.49870349999999997
513,0.49457875,0.504589,0.515594
545,0.50912275,0.519992,0.53094725
577,0.52356625,0.5344709999999999,0.54587175
609,0.5365575,0.547969,0.5597795
641,0.548775,0.5603564999999999,0.5725947499999999
673,0.56018225,0.5714275,0.58449025
705,0.57083075,0.5823039999999999,0.59514225
737,0.58074325,0.5919185,0.6051095
769,0.58927425,0.600938,0.6143835
801,0.5977325,0.60965,0.62340975
833,0.60546125,0.6173175,0.63109875
865,0.61193,0.6242000000000001,0.63850175
897,0.6181122499999999,0.6305974999999999,0.64533425
929,0.624505,0.6365235,0.65086875
961,0.6296405,0.6419555,0.656563
993,0.6342767500000001,0.6469944999999999,0.661354
1025,0.63831875,0.651009,0.66576425
1057,0.64233175,0.6548,0.67001375
1089,0.645552,0.6585135,0.67360325
1121,0.6490245,0.6618815,0.676868
1153,0.6521195000000001,0.664754,0.680527
1185,0.65426975,0.6670735,0.6823524999999999
1217,0.656593,0.6688475,0.6846955
1249,0.65856925,0.670517,0.6861630000000001
1281,0.65991825,0.6719585,0.6874224999999999
1313,0.66000425,0.6724254999999999,0.6874065
1345,0.6604545,0.6727605,0.6882875
1377,0.66018775,0.6724685,0.68755725
1409,0.6597755,0.672374,0.686007
1441,0.6584865,0.6708540000000001,0.6847002499999999
1473,0.6569529999999999,0.6687585,0.682606
1505,0.65507825,0.666242,0.6807099999999999
1537,0.652643,0.6638965,0.678231
1569,0.64991175,0.6611825,0.675834
1601,0.6472605,0.6583049999999999,0.67258125
1633,0.64395175,0.6548345,0.66961425
1665,0.6405575,0.6515930000000001,0.6663570000000001
1697,0.6369845000000001,0.64776,0.66259575
1729,0.6330625,0.6441025,0.65907475
1761,0.62921825,0.6403345,0.6556262500000001
1793,0.62507025,0.636837,0.6517115
1825,0.621138,0.6324425,0.64755275
1857,0.616881,0.6280525,0.64340825
1889,0.6125395,0.623953,0.63863925
1921,0.608356,0.6194915000000001,0.6340432500000001
1953,0.60420725,0.615148,0.62991625
1985,0.599919,0.6110180000000001,0.625958
2017,0.59516475,0.6066335,0.6216275
2049,0.59069475,0.602255,0.61647525
2081,0.58601425,0.5978215,0.61179325
2113,0.58129825,0.592665,0.60668625
2145,0.57617975,0.5879605,0.60221475
2177,0.5713085,0.582639,0.596401
2209,0.5648725,0.576929,0.5905685
2241,0.5593542499999999,0.571256,0.5849255
2273,0.552775,0.5651605,0.578413
2305,0.54644475,0.5588765,0.572734
2337,0.539811,0.552655,0.5667782499999999
2369,0.53255075,0.5458959999999999,0.55996475
2401,0.5254559999999999,0.538459,0.55359825
2433,0.51796725,0.5311410000000001,0.5461275
2465,0.51055075,0.523444,0.53930475
2497,0.50230825,0.515542,0.5311805
2529,0.49370375,0.507179,0.5234695
2561,0.48555975,0.49933150000000004,0.5150155000000001
2593,0.4768245,0.491238,0.506672
2625,0.468293,0.483106,0.4986245
2657,0.4602345,0.474346,0.4903165
2689,0.45104025000000003,0.4658525,0.48185025
2721,0.4422215,0.4567245,0.47299575
2753,0.43325575,0.448075,0.4640605
2785,0.4248265,0.4392355,0.4555515
2817,0.416075,0.43056799999999995,0.44654925
2849,0.407425,0.4213435,0.43778125
2881,0.398969,0.41262299999999996,0.4294205
2913,0.3908865,0.4046375,0.42125425
2945,0.3826075,0.396777,0.41240975
2977,0.374674,0.388452,0.40414075
3009,0.36649275,0.380576,0.39611875
3041,0.35877749999999997,0.37270800000000004,0.3878065
3073,0.352052,0.365097,0.38004725
3105,0.3445795,0.35766450000000005,0.37222275000000005
3137,0.3376125,0.350671,0.36430925
3169,0.33081775,0.3437655,0.357013
3201,0.32430899999999996,0.337071,0.35037725000000003
3233,0.3179415,0.330579,0.34344425
3265,0.311998,0.3243895,0.3368025
3297,0.306112,0.31819149999999996,0.33060525
3329,0.30084849999999996,0.31190700000000005,0.3241125
3361,0.29530675,0.306245,0.31815725
3393,0.2901845,0.3006085,0.3122255
3425,0.28526050000000003,0.29546300000000003,0.3065405
3457,0.28020925,0.290452,0.301313
3489,0.275872,0.28538600000000003,0.2957245
3521,0.270817,0.28055850000000004,0.29110025
3553,0.26606375,0.2756685,0.2861165
3585,0.2617245,0.27081299999999997,0.28114675
3617,0.25785425,0.266821,0.2769325
3649,0.25362475,0.26221700000000003,0.27248
3681,0.24959024999999999,0.25817049999999997,0.2683705
3713,0.24564025,0.254213,0.26402775
3745,0.241762,0.250412,0.26005500000000004
3777,0.23835825,0.24667050000000001,0.25574
3809,0.23432324999999998,0.243149,0.2521505
3841,0.23052574999999997,0.239271,0.2484915
3873,0.22718175,0.235499,0.24512075
3905,0.223621,0.2318575,0.2411065
3937,0.22065800000000002,0.2284925,0.237687
3969,0.217103,0.22492499999999999,0.23392525
4001,0.2136195,0.221519,0.23039175
4033,0.21074325,0.2183805,0.22709875
4065,0.207464,0.2150205,0.2237755
4097,0.2040905,0.2117195,0.22056375
4129,0.20119599999999999,0.2085255,0.21748975
4161,0.1983455,0.205451,0.21414524999999998
4193,0.19540775,0.2027495,0.211395
4225,0.19221125,0.1994915,0.2086695
4257,0.18947375,0.1964055,0.205838
4289,0.18665225000000002,0.1938955,0.20245725
4321,0.18378575,0.1911655,0.1998345
4353,0.181231,0.1886165,0.19710725
4385,0.1784265,0.1859535,0.1945235
4417,0.175641,0.1833765,0.19211299999999998
4449,0.17371224999999998,0.1808025,0.1897625
4481,0.17145549999999998,0.17833349999999998,0.18737575
4513,0.16903,0.1758035,0.18512325000000002
4545,0.16669450000000002,0.1735965,0.18281799999999998
4577,0.16481325,0.17167149999999998,0.18058325
4609,0.1628185,0.169827,0.1785535
4641,0.16092325,0.167696,0.17619
4673,0.15875225,0.1655855,0.17482
4705,0.15694375,0.163759,0.17310375
4737,0.1554795,0.1618365,0.171141
4769,0.153621,0.1601545,0.169367
4801,0.15206,0.1584485,0.16789274999999998
4833,0.15039149999999998,0.1569785,0.1665755
4865,0.14873475000000003,0.15551700000000002,0.16472025
4897,0.14727875,0.153839,0.163783
4929,0.145735,0.152404,0.16224725
4961,0.144121,0.151049,0.16093775
4993,0.14321475,0.1493775,0.15941
5025,0.14179,0.148123,0.1585755
5057,0.14077875,0.1470245,0.1568085
5089,0.13944125000000002,0.1458715,0.1556565
5121,0.13832525,0.14472649999999998,0.15483200000000003
5153,0.137165,0.1439005,0.15414775
5185,0.136209,0.14288800000000001,0.15307925
5217,0.135235,0.1420775,0.15215425
5249,0.1343625,0.14113,0.151409
5281,0.13359749999999998,0.1403295,0.151001
5313,0.13253175,0.13937650000000001,0.1502165
5345,0.13195125,0.1384975,0.14918325
5377,0.13111899999999999,0.137677,0.1488835
5409,0.13055575,0.1371275,0.14813325
5441,0.12984725,0.13680199999999998,0.14768875
5473,0.129546,0.1364935,0.14774275
5505,0.128891,0.135802,0.1473155
5537,0.12863675,0.1353525,0.14680125
5569,0.12796449999999998,0.13495400000000002,0.1463465
5601,0.1277965,0.1345345,0.14641125
5633,0.12761125,0.134242,0.14624874999999998
5665,0.12741175,0.1337265,0.145957
5697,0.1270555,0.133722,0.145922
5729,0.12659925,0.1334535,0.14586075
5761,0.126634,0.13327650000000002,0.14595325
5793,0.1264185,0.133343,0.14570024999999998
5825,0.12641175,0.1333435,0.14587
5857,0.1264405,0.133284,0.145988
5889,0.1264545,0.13328849999999998,0.146122
5921,0.12642925,0.1333395,0.14595049999999998
5953,0.12679625,0.133544,0.14618425000000002
5985,0.12658999999999998,0.133304,0.146564
6017,0.126493,0.13371,0.14701625000000001
6049,0.12688875,0.1339645,0.14719925
6081,0.12687199999999998,0.13406600000000002,0.14739675
6113,0.1273,0.13420900000000002,0.14772525
6145,0.12734125000000002,0.13467400000000002,0.148468
6177,0.12770025,0.13528,0.14901024999999998
6209,0.12796725,0.1356775,0.149215
6241,0.128139,0.135853,0.14985474999999998
6273,0.12846575,0.1364625,0.15068375
6305,0.12882074999999998,0.137198,0.15108425
6337,0.1293535,0.1377855,0.1517085
6369,0.1295715,0.1380875,0.1520335
6401,0.13014925,0.1385965,0.15297100000000002
6433,0.13029525,0.13923249999999998,0.154172
6465,0.13115300000000002,0.1398485,0.154903
6497,0.13185675,0.140806,0.15530025
6529,0.1326945,0.14190999999999998,0.1565335
6561,0.133208,0.142294,0.15692625
6593,0.13348675,0.14318950000000003,0.158533
6625,0.134333,0.1439885,0.15943000000000002
6657,0.13539374999999998,0.144965,0.1602715
6689,0.13609375,0.145933,0.16150875
6721,0.13676,0.1468335,0.16228775
6753,0.13711075,0.147672,0.16343125
6785,0.138049,0.14845550000000002,0.164102
6817,0.1389515,0.149244,0.1651325
6849,0.14005075,0.150342,0.16623274999999998
6881,0.14104425,0.15143099999999998,0.167162
6913,0.14207725000000002,0.151925,0.16805499999999998
6945,0.14284175000000002,0.153127,0.16965724999999998
6977,0.14387,0.1543655,0.17082025
7009,0.1451345,0.15577449999999998,0.172026
7041,0.14612875,0.156731,0.17340125
7073,0.147031,0.15827400000000003,0.17480125
7105,0.14830875,0.159004,0.17606825
7137,0.14913325,0.1602885,0.17763675
7169,0.150248,0.161377,0.17854525
7201,0.1517075,0.162868,0.18
7233,0.1528055,0.164149,0.18162825000000002
7265,0.15371400000000002,0.165373,0.18276024999999999
7297,0.1549975,0.1668485,0.18431950000000002
7329,0.15610575,0.167905,0.18566125
7361,0.15752850000000002,0.16927199999999998,0.18629774999999998
7393,0.15934900000000002,0.171041,0.18763400000000002
7425,0.160921,0.1721875,0.18926575
7457,0.1622185,0.1740735,0.19092075
7489,0.16340875,0.175581,0.1924215
7521,0.165072,0.1771915,0.19392175
7553,0.16642875,0.1784685,0.195766
7585,0.16786525,0.1797995,0.198034
7617,0.1697335,0.181442,0.19969675
7649,0.171368,0.182967,0.20200574999999998
7681,0.1728645,0.1843775,0.20370775
7713,0.17477975,0.1863025,0.205882
7745,0.17633,0.188063,0.2081065
7777,0.17829625,0.189911,0.2094345
7809,0.17935199999999998,0.19159749999999998,0.21115275
7841,0.18150125,0.1932875,0.213132
7873,0.18260825,0.1957165,0.214932
7905,0.184626,0.19755050000000002,0.2168185
7937,0.18628325,0.19907750000000002,0.21921575
7969,0.18796325,0.201016,0.22103475
8001,0.18959474999999998,0.2030115,0.22303774999999998
8033,0.19163375,0.205071,0.22540025000000002
8065,0.193454,0.2067075,0.2271405
8097,0.195874,0.20891949999999998,0.23061075
8129,0.1977365,0.21109499999999998,0.232678
8161,0.19956849999999998,0.21333649999999998,0.2342515
8193,0.2012865,0.2152195,0.23638175
8225,0.20339474999999999,0.218036,0.23877625
8257,0.20560325000000002,0.219978,0.24090975
8289,0.20749325000000002,0.22196,0.24378225
8321,0.20985625,0.224277,0.246761
8353,0.21199099999999999,0.22631400000000002,0.24820625000000002
8385,0.21415774999999998,0.228715,0.25118050000000003
8417,0.21669275000000002,0.2308605,0.25371675
8449,0.2187115,0.23293950000000002,0.2563025
8481,0.22094675,0.23511949999999998,0.25852475
8513,0.222992,0.2371625,0.26073274999999996
8545,0.2249325,0.2391585,0.26267575
8577,0.22733575,0.240998,0.2664405
8609,0.229456,0.2433275,0.26783325
8641,0.23169925,0.245566,0.27103375
8673,0.233652,0.2479655,0.2730665
8705,0.23634025,0.2508245,0.2755825
8737,0.23887475,0.2531385,0.27933775
8769,0.2408565,0.255436,0.282289
8801,0.24332325,0.2578825,0.2834355
8833,0.24552449999999998,0.2597605,0.28763525
8865,0.24784325000000001,0.26233700000000004,0.28999575
8897,0.24990925,0.26463400000000004,0.2919285
8929,0.25253925,0.2673625,0.294833
8961,0.254784,0.2699035,0.296807
8993,0.25672399999999995,0.2724935,0.29963650000000003
9025,0.25935125,0.274796,0.3019485
9057,0.261916,0.277414,0.305329
9089,0.26413575,0.2796835,0.30878025
9121,0.2667625,0.282493,0.30996975000000004
9153,0.269221,0.2849115,0.31292975
9185,0.27158375,0.2879845,0.3154115
9217,0.27384725,0.289941,0.318681
9249,0.27669775,0.29222349999999997,0.32179325
9281,0.27854375,0.2948075,0.3254705
9313,0.28115425000000005,0.2974755,0.3304815
9345,0.28316474999999997,0.2997385,0.33242075
9377,0.28620425,0.30211350000000003,0.33510125
9409,0.28825025000000004,0.30470200000000003,0.3386895
9441,0.290979,0.3073335,0.3412235
9473,0.293375,0.31016750000000004,0.34564100000000003
9505,0.296093,0.31278249999999996,0.34737725
9537,0.2983285,0.315513,0.34978175
9569,0.301357,0.317844,0.35284424999999997
9601,0.30355550000000003,0.3203505,0.356248
9633,0.3056745,0.3229385,0.35950899999999997
9665,0.3085175,0.3250495,0.3633995
9697,0.3105195,0.32775,0.36630799999999997
9729,0.3129385,0.330235,0.37008599999999997
9761,0.31600275,0.332513,0.37209424999999996
9793,0.318401,0.335202,0.37510825000000003
9825,0.3206135,0.33761399999999997,0.38018050000000003
9857,0.32299575,0.340176,0.38426275
9889,0.325156,0.3423525,0.38669549999999997
9921,0.32746074999999997,0.34484400000000004,0.39030275
9953,0.32979025,0.3471935,0.40135025
9985,0.332427,0.34902750000000005,0.4042125
10017,0.33464000000000005,0.3516065,0.406521
10049,0.3368715,0.35394749999999997,0.41132925
10081,0.33865725,0.356237,0.4334305
10113,0.340658,0.3584175,0.44530925
10145,0.343027,0.3603605,0.449145
10177,0.345438,0.3631395,0.44832774999999997
10209,0.34803975,0.36514800000000003,0.44599675
10241,0.35043875,0.3671985,0.461627
10273,0.3529755,0.3692455,0.51369575
10305,0.35495475,0.3716855,0.60959625
10337,0.3569055,0.37353349999999996,0.6044222499999999
10369,0.35919075,0.376248,0.5993105000000001
10401,0.36085825000000005,0.378142,0.5938654999999999
10433,0.36299475000000003,0.380423,0.589021
10465,0.36544875,0.3823925,0.720755
10497,0.367522,0.3842325,0.712539
10529,0.36976,0.386633,1.045536
10561,0.37202925000000003,0.388245,1.0358455
10593,0.37410675000000004,0.39023549999999996,1.19510725
10625,0.37533125,0.392256,1.19300825
10657,0.377529,0.39433949999999995,1.19012925
10689,0.37976725,0.396395,1.2971735
10721,0.38194925,0.398861,1.4493505
10753,0.383865,0.40061599999999997,1.3557135
10785,0.386139,0.40201149999999997,1.3831375
10817,0.38804325,0.4039705,1.33621975
10849,0.38956175000000004,0.4059665,1.47402775
10881,0.3915975,0.408052,1.570297
10913,0.3928885,0.4095965,1.588865
10945,0.39513025,0.411505,1.7036205
10977,0.3973985,0.4132455,1.7072885
11009,0.39907525,0.4149895,1.696713
11041,0.4011515,0.416325,1.68770175
11073,0.402096,0.4176995,1.69136775
11105,0.4040975,0.41921200000000003,1.73938775
11137,0.4052745,0.420927,1.7389325
11169,0.40678675000000003,0.422496,1.84690525
11201,0.4087535,0.4241955,1.83707575
11233,0.40995149999999997,0.4260145,1.92483
11265,0.411281,0.427504,1.9522837499999999
11297,0.41331124999999996,0.428667,1.939438
11329,0.41540725,0.4302515,1.98716425
11361,0.416677,0.431544,2.06942575
11393,0.41835625,0.43296900000000005,2.04537875
11425,0.4199625,0.434817,2.0469857499999997
11457,0.4206225,0.435979,2.0491145
11489,0.42262,0.43779650000000003,2.0795269999999997
11521,0.423518,0.4389915,2.1192175
11553,0.42530525,0.440552,2.10005175
11585,0.42662275,0.441717,2.10298525
11617,0.42782299999999995,0.44280600000000003,2.1069009999999997
11649,0.429024,0.444558,2.11256375
11681,0.4306045,0.44574349999999996,2.198015
11713,0.432153,0.446875,2.2026795
11745,0.433292,0.44817799999999997,2.19774225
11777,0.43443699999999996,0.44909750000000004,2.2223825
11809,0.43522525,0.45037099999999997,2.23581125
11841,0.436457,0.4515925,2.2485132500000002
11873,0.43762825,0.4523315,2.28014375
11905,0.4388545,0.453962,2.3840255
11937,0.43955774999999997,0.455497,2.3747625
11969,0.44106599999999996,0.456505,2.37381625
12001,0.44187425,0.45779499999999995,2.4117082499999998
12033,0.44289375,0.458453,2.413878
12065,0.44450274999999995,0.45940800000000004,2.50169125
12097,0.4451795,0.460541,2.4908735
12129,0.446119,0.46148449999999996,2.49945425
12161,0.446679,0.462536,2.5220840000000004
12193,0.44785325,0.463597,2.54915375
12225,0.44869025,0.464694,2.55136375
12257,0.44993875,0.46582,2.5571312500000003
12289,0.45056725,0.4665085,2.5602465
12321,0.45137025,0.467013,2.6088052499999996
12353,0.45200425,0.4679575,2.6048732500000003
12385,0.4532505,0.468859,2.630503
12417,0.45430275,0.4696105,2.6568705
12449,0.45494875,0.4703835,2.68603425
12481,0.45554075,0.470858,2.72505825
12513,0.456161,0.471259,2.74798225
12545,0.4566505,0.47262899999999997,2.7507545
12577,0.4576965,0.473063,2.74959925
12609,0.4587875,0.473366,2.7299955000000002
12641,0.45924725,0.4748555,2.71611475
12673,0.4598195,0.4759145,2.71764675
12705,0.46051200000000003,0.476604,2.7485545
12737,0.4609615,0.47711349999999997,2.7511590000000004
12769,0.46124325,0.4776325,2.7567347499999997
12801,0.46172775,0.478319,2.77350875
12833,0.46210225,0.47899,2.7837315
12865,0.46261949999999996,0.47927549999999997,2.78674775
12897,0.4635985,0.479765,2.8059185
12929,0.46431575,0.48020799999999997,2.844094
12961,0.4648045,0.480889,2.8553907499999998
12993,0.465105,0.4810745,2.8647394999999998
13025,0.465958,0.48144699999999996,2.866937
13057,0.466797,0.4822495,2.8600519999999996
13089,0.46691375,0.48275,2.8692205
13121,0.46740725,0.48316400000000004,2.8742335
13153,0.467702,0.48405750000000003,2.88474975
13185,0.46826825,0.483964,2.871284
13217,0.46831049999999996,0.484973,2.8988635
13249,0.4692005,0.48533950000000003,2.93160125
13281,0.46929225,0.48577499999999996,2.9511897499999997
13313,0.47036425000000004,0.48612350000000004,2.94791275
13345,0.47081525,0.4865835,2.96448575
13377,0.47125700000000004,0.487096,2.990345
13409,0.47106675,0.486904,2.9952025
13441,0.47135025,0.486618,3.00451075
13473,0.47158725,0.4871485,2.99179225
13505,0.47193575,0.487843,2.99934775
13537,0.472314,0.48796799999999996,2.98839575
13569,0.4724545,0.48829500000000003,2.99219325
13601,0.4732125,0.48867950000000004,2.9891835
13633,0.47362175,0.4889505,2.990596
13665,0.47357675,0.4890735,3.03103275
13697,0.47385375,0.489364,3.030982
13729,0.47402575,0.48994499999999996,3.0363365
13761,0.47434075000000003,0.489537,3.02516825
13793,0.47409324999999997,0.49032,3.041713
13825,0.47434025,0.490813,3.0318585000000002
13857,0.4747395,0.490607,3.0356929999999998
13889,0.47468975,0.491261,3.0379465
13921,0.4747385,0.491648,3.04116525
13953,0.4750165,0.491979,3.04597775
13985,0.47480875,0.492215,3.0514675
14017,0.47490675,0.492398,3.0548330000000004
14049,0.47505225,0.49254,3.073734
14081,0.47461175,0.49303600000000003,3.0732357500000003
14113,0.4750985,0.492947,3.0725865
14145,0.47532675,0.492804,3.0727842499999998
14177,0.47491925,0.4925935,3.0945935
14209,0.475252,0.4925425,3.101429
14241,0.47594749999999997,0.4924815,3.1093025
14273,0.475974,0.49276549999999997,3.1155675
14305,0.47597575,0.492527,3.1298265
14337,0.47587500000000005,0.4926655,3.13656575
14369,0.475613,0.492649,3.1409000000000002
14401,0.475649,0.4926525,3.1423224999999997
14433,0.4760075,0.49277550000000003,3.14395
14465,0.4760365,0.492952,3.14210725
14497,0.47635099999999997,0.49308450000000004,3.13992175
14529,0.4760105,0.4932035,3.13566375
14561,0.4758025,0.49281549999999996,3.13986275
14593,0.47599800000000003,0.4923245,3.1425505
14625,0.4756495,0.49255899999999997,3.162521
14657,0.47559975,0.4925655,3.1619335
14689,0.47562350000000003,0.49214650000000004,3.15963875
14721,0.475851,0.49253199999999997,3.1598105
14753,0.47551275,0.49212,3.15749925
14785,0.47562400000000005,0.49233150000000003,3.1681725
14817,0.4754855,0.4917925,3.17318525
14849,0.4752115,0.4915215,3.17447925
14881,0.47551175,0.492363,3.17550225
14913,0.47516575,0.491935,3.1788795
14945,0.47489625,0.49190849999999997,3.1784185000000003
14977,0.4748535,0.49196300000000004,3.19316925
15009,0.4749055,0.491718,3.1947235
15041,0.4747,0.49190049999999996,3.1952587500000003
15073,0.47450400000000004,0.49195599999999995,3.19263275
15105,0.47442125,0.49158599999999997,3.19279475
15137,0.4745435,0.491256,3.1774080000000002
15169,0.47380675,0.491467,3.19869475
15201,0.4735585,0.4907895,3.1976605
15233,0.47376324999999997,0.49044699999999997,3.19848
15265,0.47329525,0.49035700000000004,3.200323
15297,0.47342300000000004,0.490464,3.1992725
15329,0.47348124999999996,0.489925,3.19995625
15361,0.473506,0.49056,3.1996552499999997
15393,0.47359175,0.49034750000000005,3.189489
15425,0.473331,0.4899615,3.180003
15457,0.473531,0.489981,3.1846995
15489,0.4733895,0.490097,3.19115
15521,0.47386025,0.4903975,3.2019645
15553,0.47333825,0.49032549999999997,3.2115315
15585,0.4733475,0.490017,3.21151475
15617,0.47308924999999996,0.490561,3.21682375
15649,0.47288075,0.48987749999999997,3.21530025
15681,0.47238325000000003,0.4900025,3.2176425
15713,0.4726395,0.4904675,3.21730175
15745,0.47266025,0.49025450000000004,3.22732575
15777,0.47274925,0.4897085,3.21934775
15809,0.472604,0.489723,3.2216155
15841,0.47242625,0.48993050000000005,3.22682475
15873,0.47243375,0.48987,3.2255765000000003
15905,0.4717035,0.48964450000000004,3.22528525
15937,0.47131725,0.48969549999999995,3.2451887499999996
15969,0.4716125,0.4894765,3.2433757500000002
16001,0.4716255,0.4896375,3.2409457500000003
16033,0.47100925000000005,0.4898795,3.2532375
16065,0.471151,0.489719,3.24398575
16097,0.47123800000000005,0.48929849999999997,3.2479465000000003
16129,0.4712145,0.488857,3.25584975
16161,0.4709105,0.4888525,3.25265825
16193,0.47050949999999997,0.4888985,3.244499
16225,0.47059175,0.488907,3.24989275
16257,0.4706035,0.4886265,3.26791525
16289,0.46995725,0.487996,3.26476
16321,0.470327,0.48832549999999997,3.26835225
16353,0.47018,0.4876155,3.28245125
16385,0.4706065,0.4874545,3.28143825


==> noise-0.00012.csv <==
1,-0.000257,-0.000217,-0.000164
33,0.0430905,0.044751,0.046615250000000004
65,0.096618,0.09889049999999999,0.10115425
97,0.137462,0.1404125,0.14346550000000002
129,0.1737245,0.17739,0.1809605
161,0.206916,0.2109695,0.21527425
193,0.237038,0.2417505,0.246588
225,0.26484025,0.2696845,0.27529424999999996
257,0.29000075000000003,0.29554,0.3013905
289,0.31304224999999997,0.3185555,0.32553225
321,0.333572,0.339639,0.346976
353,0.3516825,0.3590505,0.3662985
385,0.3679925,0.3755615,0.383529
417,0.3829185,0.3907355,0.39905250000000003
449,0.395621,0.4040635,0.41253525
481,0.40692475,0.4155405,0.42471775
513,0.41709575,0.42596100000000003,0.4351575
545,0.42642375,0.4351945,0.44443225
577,0.4346255,0.4431655,0.452549
609,0.440866,0.45067,0.45973175
641,0.44697600000000004,0.456607,0.4665305
673,0.452476,0.4618835,0.47179475
705,0.4567345,0.46646750000000003,0.4766065
737,0.460836,0.469962,0.480749
769,0.46401225,0.472784,0.48336049999999997
801,0.46654025,0.4752365,0.4860355
833,0.46804674999999996,0.477441,0.48776025
865,0.46949825,0.4784145,0.48869799999999997
897,0.47023899999999996,0.478998,0.48936674999999996
929,0.47006925,0.478742,0.48892475
961,0.46949425,0.478406,0.4883605
993,0.4685465,0.477907,0.48734075
1025,0.46729575,0.476457,0.48611875000000004
1057,0.4656895,0.47426999999999997,0.48436925000000003
1089,0.4638715,0.47255250000000004,0.48200525
1121,0.46196525,0.470302,0.480688
1153,0.4599165,0.46853449999999996,0.4785655
1185,0.45780075,0.4660685,0.47614875
1217,0.45560275,0.463588,0.47359075
1249,0.453242,0.461612,0.47107275
1281,0.45032875,0.45867800000000003,0.468867
1313,0.44771825,0.455931,0.46589075
1345,0.44491325,0.45327249999999997,0.46317525
1377,0.441948,0.450358,0.46030125
1409,0.43896375,0.44739300000000004,0.45725625000000003
1441,0.4355855,0.444305,0.45421525
1473,0.4327485,0.441135,0.45087275
1505,0.42937424999999996,0.4379465,0.4474375
1537,0.42640374999999997,0.4345965,0.44401324999999997
1569,0.42306775,0.43118449999999997,0.440625
1601,0.41944950000000003,0.427366,0.43716700000000003
1633,0.41564924999999997,0.42437199999999997,0.43378575
1665,0.4124705,0.420552,0.4305985
1697,0.4088545,0.417148,0.42677
1729,0.40526425,0.4136925,0.42301975
1761,0.4017195,0.40992700000000004,0.41935975000000003
1793,0.39808375,0.406253,0.41586825
1825,0.394405,0.402664,0.41164375
1857,0.39042525,0.3992075,0.4078045
1889,0.38645525,0.3952085,0.4041475
1921,0.3828635,0.3914565,0.40037625
1953,0.379592,0.387938,0.39635025
1985,0.37584049999999997,0.3842945,0.39243875
2017,0.37200175,0.3802725,0.388635
2049,0.3685295,0.3767365,0.385079
2081,0.364466,0.372716,0.38134
2113,0.36132625,0.36898949999999997,0.37824675
2145,0.35760925,0.365903,0.374094
2177,0.35371025,0.36208300000000004,0.37030425
2209,0.34991675,0.3583915,0.3665085
2241,0.3460125,0.35443749999999996,0.36260275
2273,0.34275125,0.35085,0.3593675
2305,0.338845,0.346546,0.355416
2337,0.33453200000000005,0.342642,0.35143874999999997
2369,0.33009524999999995,0.3385665,0.3474945
2401,0.325607,0.33409350000000004,0.34300224999999995
2433,0.3212945,0.329728,0.3387695
2465,0.31680675,0.325243,0.3342175
2497,0.311983,0.3207355,0.32998
2529,0.30748325,0.315865,0.324899
2561,0.30254225,0.3109805,0.32022275
2593,0.2974885,0.30628999999999995,0.314607
2625,0.29273425,0.3013015,0.30967875
2657,0.28748675,0.296309,0.304712
2689,0.28241375,0.291119,0.29992225
2721,0.27728624999999996,0.2858345,0.29490375
2753,0.27224550000000003,0.28057849999999995,0.28981475
2785,0.26750175,0.27546550000000003,0.28459
2817,0.26223775000000005,0.2700815,0.27936425000000004
2849,0.25724199999999997,0.26518949999999997,0.27429574999999995
2881,0.25219175000000005,0.26004700000000003,0.26910500000000004
2913,0.24694,0.25500049999999996,0.26384525000000003
2945,0.242279,0.250101,0.25880000000000003
2977,0.23711375,0.245084,0.25406125
3009,0.2323055,0.24014249999999998,0.248802
3041,0.22700375,0.23539349999999998,0.2436945
3073,0.22230825,0.230686,0.239147
3105,0.2179975,0.22586299999999998,0.2346905
3137,0.21361425,0.2214845,0.23033175
3169,0.20907275,0.216601,0.22587474999999999
3201,0.20456275000000002,0.212345,0.2208475
3233,0.20038299999999998,0.20787899999999998,0.21649775
3265,0.19652975,0.2037945,0.212308
3297,0.19223025,0.199522,0.2079785
3329,0.18828625,0.1954035,0.2038195
3361,0.18428775,0.19132549999999998,0.199801
3393,0.18037325,0.1876825,0.19606325
3425,0.17696525,0.184175,0.1919535
3457,0.1733325,0.180737,0.188452
3489,0.17032925000000002,0.17744749999999998,0.18509124999999998
3521,0.167287,0.174172,0.181796
3553,0.16383975,0.1709795,0.178518
3585,0.1607515,0.1677845,0.17528149999999998
3617,0.15816125,0.164779,0.17222575
3649,0.1550775,0.1620345,0.16927
3681,0.15214075,0.1591705,0.16638975
3713,0.149692,0.1566275,0.16356500000000002
3745,0.14725025,0.1536035,0.16075875
3777,0.14478400000000002,0.1510645,0.158246
3809,0.1422835,0.148515,0.15577425
3841,0.14000875,0.146069,0.153329
3873,0.137728,0.14369,0.15081075
3905,0.13565675,0.141538,0.14857925
3937,0.13354975,0.13924199999999998,0.1461835
3969,0.13181949999999998,0.137186,0.14400125
4001,0.12968525,0.13493100000000002,0.1417885
4033,0.127596,0.133102,0.13975525
4065,0.125965,0.1311225,0.138318
4097,0.12402125,0.129399,0.13628200000000001
4129,0.1222245,0.127605,0.134643
4161,0.12061250000000001,0.1260145,0.133075
4193,0.118799,0.12433050000000001,0.1314055
4225,0.1173515,0.1226015,0.129711
4257,0.115864,0.1212255,0.12816624999999998
4289,0.114297,0.1196945,0.1266155
4321,0.11285475,0.118115,0.125241
4353,0.11155324999999999,0.11686,0.124103
4385,0.11007549999999999,0.11550450000000001,0.1225735
4417,0.10895450000000001,0.1141175,0.1217445
4449,0.10757925,0.11297499999999999,0.1203125
4481,0.10649325000000001,0.1115575,0.11916075
4513,0.105335,0.110572,0.11764875
4545,0.10418050000000001,0.1095505,0.11648425
4577,0.10325725,0.10851350000000001,0.115453
4609,0.10213074999999999,0.107649,0.114664
4641,0.10119399999999999,0.106548,0.11373074999999999
4673,0.1000935,0.105651,0.11286625
4705,0.0990775,0.104659,0.111678
4737,0.098293,0.103962,0.11109375
4769,0.0976075,0.1030915,0.11002975
4801,0.09685824999999999,0.102156,0.1090445
4833,0.09594849999999999,0.10142000000000001,0.10845225
4865,0.0952435,0.1008665,0.1078165
4897,0.09451125,0.100077,0.10662475
4929,0.0938515,0.099303,0.10627175
4961,0.0932305,0.098607,0.10580325
4993,0.09255075,0.098048,0.105187
5025,0.09199674999999999,0.0977005,0.104654
5057,0.09159,0.0969855,0.10452975
5089,0.0909995,0.096205,0.10401075
5121,0.09066225,0.096146,0.103983
5153,0.09017925,0.095762,0.103272
5185,0.08976175,0.09520899999999999,0.10291249999999999
5217,0.08934049999999999,0.0947565,0.10273775
5249,0.08922274999999999,0.0944965,0.10252975
5281,0.08865,0.0941085,0.10234425
5313,0.088383,0.0938445,0.10171125
5345,0.0881985,0.0934355,0.101879
5377,0.08801425,0.0933145,0.10151525
5409,0.08777225,0.092838,0.10104674999999999
5441,0.08753324999999999,0.092894,0.10118325
5473,0.08750175,0.092584,0.10066225000000001
5505,0.0872545,0.0925155,0.10086324999999999
5537,0.08720800000000001,0.0925435,0.10039050000000001
5569,0.08715925,0.09234300000000001,0.1002545
5601,0.0871605,0.0923745,0.10055750000000001
5633,0.08693775,0.09236150000000001,0.10074
5665,0.08705125,0.0922525,0.1005105
5697,0.08695825,0.09235499999999999,0.10083375
5729,0.08692625,0.092514,0.10077850000000001
5761,0.08715725,0.0925365,0.100754
5793,0.08710075,0.09276000000000001,0.10098599999999999
5825,0.08728925000000001,0.092784,0.1011925
5857,0.087153,0.0926385,0.10151550000000001
5889,0.087195,0.0928765,0.10123575
5921,0.0876455,0.093089,0.1014085
5953,0.08767749999999999,0.0932935,0.1016725
5985,0.08761625,0.093445,0.10175875
6017,0.08780225,0.0935465,0.10208975
6049,0.08808375,0.09385750000000001,0.102164
6081,0.088058,0.0943225,0.102127
6113,0.088271,0.0944825,0.10292299999999999
6145,0.088444,0.094775,0.10336324999999999
6177,0.08869949999999999,0.09488250000000001,0.10362375
6209,0.08910325,0.09525700000000001,0.10363725
6241,0.08922374999999999,0.0955175,0.10426375
6273,0.089535,0.0959495,0.10439525
6305,0.0898,0.0963395,0.105291
6337,0.0903525,0.0967575,0.1055425
6369,0.09070924999999999,0.097204,0.10617025
6401,0.0911025,0.0974025,0.107291
6433,0.09142175,0.0977195,0.1078255
6465,0.091993,0.09827749999999999,0.1082775
6497,0.09245975000000001,0.098928,0.10934250000000001
6529,0.09288725,0.0992625,0.11001775
6561,0.0934525,0.09986149999999999,0.10999125
6593,0.09391374999999999,0.1001005,0.11023675
6625,0.09421225,0.1004795,0.11097975
6657,0.09481225,0.10110050000000001,0.11178374999999999
6689,0.09506724999999999,0.101684,0.11214075000000001
6721,0.09585125,0.102273,0.11253674999999999
6753,0.09630975,0.10281950000000001,0.11323225
6785,0.0968415,0.103174,0.11380025
6817,0.09735724999999999,0.1036685,0.11415775
6849,0.097838,0.1041305,0.11447399999999999
6881,0.09835475,0.1050655,0.11552725
6913,0.0988845,0.1056255,0.11645675
6945,0.09952975,0.106168,0.1169615
6977,0.10025674999999999,0.10682,0.11736225
7009,0.10068350000000001,0.10758,0.11833975000000001
7041,0.10122800000000001,0.1082295,0.118989
7073,0.10214675000000001,0.1087095,0.11950949999999999
7105,0.10263375,0.109569,0.11985975
7137,0.10323,0.110041,0.1206025
7169,0.10396075,0.11053450000000001,0.12147025
7201,0.10482175,0.1111645,0.12195149999999999
7233,0.1055175,0.111923,0.122793
7265,0.106074,0.11271500000000001,0.12337125
7297,0.10690875,0.1134065,0.12469575
7329,0.10721225,0.11405399999999999,0.12485625
7361,0.1076955,0.114726,0.12579025
7393,0.10855525,0.115258,0.126147
7425,0.10926775,0.116061,0.127178
7457,0.109971,0.11671200000000001,0.1277215
7489,0.11065050000000001,0.117326,0.12827625
7521,0.1112645,0.118099,0.12929849999999998
7553,0.112065,0.118527,0.129947
7585,0.11284925,0.11911150000000001,0.13065575000000001
7617,0.11333875,0.1201705,0.13178525000000002
7649,0.11429875,0.12061749999999999,0.13273249999999998
7681,0.1147625,0.12146,0.13375675
7713,0.11537,0.1220275,0.13474724999999999
7745,0.11611825,0.12269150000000001,0.13583725000000002
7777,0.1168215,0.1234835,0.13696875
7809,0.11719399999999999,0.124217,0.13748125
7841,0.11812575,0.124956,0.13786375
7873,0.11854400000000001,0.125794,0.13898225
7905,0.11921725,0.12622,0.13966125000000001
7937,0.11997975,0.127197,0.14027125000000001
7969,0.120775,0.12778899999999999,0.14089575
8001,0.121479,0.12884600000000002,0.14193175
8033,0.122441,0.129555,0.14263900000000002
8065,0.12306675,0.1300305,0.1438825
8097,0.12374275,0.13099899999999998,0.14456425
8129,0.124401,0.131939,0.1460345
8161,0.12490074999999999,0.132371,0.1464355
8193,0.125832,0.133097,0.14720925
8225,0.12653150000000002,0.133625,0.14794374999999998
8257,0.12747725,0.134747,0.1489245
8289,0.1281,0.13578800000000002,0.14980475000000001
8321,0.129133,0.13649,0.15043299999999998
8353,0.129792,0.137206,0.151662
8385,0.13019624999999999,0.137775,0.1523805
8417,0.13119150000000002,0.1385265,0.1526745
8449,0.1319855,0.13924999999999998,0.1538745
8481,0.13282,0.1398315,0.15399275
8513,0.1333785,0.140568,0.15414475
8545,0.13417774999999998,0.1416615,0.15534875
8577,0.13516825,0.142228,0.1561845
8609,0.13589600000000002,0.14307,0.15660075
8641,0.136347,0.14399499999999998,0.1576775
8673,0.13686874999999998,0.1446105,0.15887075
8705,0.137812,0.145258,0.159833
8737,0.13839425,0.14609499999999997,0.16058125
8769,0.13898325,0.14696599999999999,0.16172425
8801,0.13970875,0.1476415,0.16226425
8833,0.1407425,0.14839950000000002,0.162657
8865,0.14138675,0.149024,0.16331875
8897,0.14192549999999998,0.149788,0.16482125
8929,0.14282975,0.15085549999999998,0.165763
8961,0.14342825,0.1517795,0.1668875
8993,0.14398925,0.1527285,0.16826475
9025,0.14437824999999999,0.15334350000000002,0.168868
9057,0.14546425,0.153988,0.16962425
9089,0.14606325,0.1549395,0.17023675
9121,0.14698150000000001,0.1553665,0.17128775
9153,0.14733025,0.15631050000000002,0.1721055
9185,0.14816924999999997,0.157081,0.17323775000000002
9217,0.148891,0.15774,0.17304975
9249,0.14957025000000002,0.158521,0.17395075
9281,0.15041675000000002,0.159245,0.1747165
9313,0.1512245,0.1599645,0.17550475
9345,0.15187175,0.160586,0.17623149999999999
9377,0.15250924999999999,0.16144599999999998,0.1763845
9409,0.15306525,0.1623735,0.1767865
9441,0.154089,0.16317749999999998,0.17819100000000002
9473,0.15467825,0.163984,0.17873825
9505,0.1554025,0.164548,0.179878
9537,0.15621125,0.1648775,0.18041475
9569,0.15691824999999998,0.165769,0.181415
9601,0.157579,0.1666625,0.1822205
9633,0.15848774999999998,0.16701,0.1825425
9665,0.15910025,0.167763,0.18354975
9697,0.159724,0.168362,0.18474175
9729,0.1603105,0.169211,0.18481024999999998
9761,0.1610045,0.16987049999999998,0.18605899999999997
9793,0.161802,0.17049350000000002,0.186136
9825,0.16242675,0.171441,0.18664975
9857,0.163346,0.1723765,0.18742874999999998
9889,0.1639125,0.17256549999999998,0.18793949999999998
9921,0.164913,0.173027,0.191017
9953,0.16509825,0.174069,0.19038025
9985,0.16576924999999998,0.1745935,0.19188675
10017,0.1663945,0.17505949999999998,0.19243100000000002
10049,0.1674065,0.175583,0.19300599999999998
10081,0.16819499999999998,0.175905,0.19337025
10113,0.16885650000000002,0.1764965,0.19342175
10145,0.169476,0.177064,0.19498100000000002
10177,0.1701425,0.177715,0.1975245
10209,0.1706815,0.1782,0.198476
10241,0.1714465,0.179008,0.19948775000000002
10273,0.17184850000000002,0.179568,0.19754824999999998
10305,0.17221775,0.18014449999999999,0.197491
10337,0.17278775000000002,0.180861,0.202255
10369,0.17350625,0.1812245,0.20385
10401,0.17388475,0.1820905,0.2050575
10433,0.174356,0.182783,0.2057585
10465,0.17527474999999998,0.1830315,0.215861
10497,0.1753315,0.183382,0.22239050000000002
10529,0.17584550000000002,0.18378,0.22169375000000002
10561,0.17639025,0.184503,0.2219755
10593,0.176779,0.1849175,0.22406125000000002
10625,0.17708925,0.18557400000000002,0.27596125000000005
10657,0.177515,0.18556650000000002,0.311921
10689,0.17821575,0.1862905,0.34811725000000004
10721,0.178259,0.1867475,0.50053475
10753,0.1792625,0.1868865,0.43908325
10785,0.1794985,0.187388,0.7435547499999999
10817,0.18018450000000003,0.1880135,0.7411592499999999
10849,0.180275,0.1886055,0.7352942499999999
10881,0.18068025000000001,0.1890735,1.3463595
10913,0.18095224999999998,0.189329,1.5076037500000001
10945,0.18136975,0.1896965,1.5385995
10977,0.18155749999999998,0.189934,1.357544
11009,0.182063,0.190519,1.43434325
11041,0.18248975,0.1908015,1.347794
11073,0.18273475,0.191107,1.3792787499999999
11105,0.1834085,0.191419,1.35193875
11137,0.18411425,0.1916775,1.530771
11169,0.18429425,0.192362,1.54243975
11201,0.18485400000000002,0.1923315,1.8472065
11233,0.1853665,0.193217,1.86561325
11265,0.18548599999999998,0.1933725,1.8828295000000002
11297,0.18572325,0.193564,1.88444825
11329,0.18648,0.193794,1.872839
11361,0.186849,0.1940825,1.9840125
11393,0.18703975,0.19452799999999998,2.0404732500000002
11425,0.18707875,0.1945325,2.0271265
11457,0.1876575,0.1951165,2.13642525
11489,0.187752,0.195448,2.2602495
11521,0.18819925,0.195723,2.48875
11553,0.188438,0.1961325,2.46262075
11585,0.189007,0.196487,2.40501775
11617,0.189034,0.19687,2.3339775
11649,0.1894115,0.19736199999999998,2.318157
11681,0.18953325000000001,0.1973735,2.2790832500000002
11713,0.18985,0.1974885,2.27108775
11745,0.19015025,0.1980075,2.41254
11777,0.1905705,0.1984665,2.70575725
11809,0.19045875,0.19857750000000002,2.7011005
11841,0.190751,0.1988845,2.7088665
11873,0.19107925,0.1992195,2.70642225
11905,0.19163575,0.1992505,2.728677
11937,0.192007,0.1994265,2.74063525
11969,0.1920495,0.199565,2.7312035000000003
12001,0.19231425,0.199893,2.74909375
12033,0.19237325,0.200003,2.78064775
12065,0.19251825,0.200172,2.75170225
12097,0.1927705,0.20046150000000001,2.80474625
12129,0.19296549999999998,0.200695,2.8287925
12161,0.19353125000000002,0.200924,2.83123125
12193,0.19344675,0.201327,2.95001175
12225,0.193874,0.201266,2.9619895
12257,0.19385075,0.201319,2.97624325
12289,0.19390125000000002,0.201693,2.979184
12321,0.1941605,0.2017715,3.05044975
12353,0.19437725,0.2020635,3.0566895
12385,0.194856,0.202155,3.1006417500000003
12417,0.19502925000000002,0.202406,3.11780275
12449,0.19512625,0.2022695,3.1494345
12481,0.19535775,0.20256400000000002,3.1515612500000003
12513,0.195275,0.20271,3.1784012500000003
12545,0.19541075000000002,0.20253949999999998,3.2078825
12577,0.1955655,0.202762,3.2141235
12609,0.195747,0.20284000000000002,3.2415007499999997
12641,0.19576074999999998,0.2032715,3.2496982500000002
12673,0.19594825,0.203766,3.3067615000000004
12705,0.19620675,0.203859,3.28193775
12737,0.195842,0.20349450000000002,3.31790875
12769,0.19622875,0.2039105,3.3304875
12801,0.196402,0.203841,3.3128444999999997
12833,0.19650974999999998,0.203814,3.32411075
12865,0.19649025,0.2039505,3.34295975
12897,0.19685249999999999,0.2042695,3.35488475
12929,0.19711275,0.204335,3.399873
12961,0.196932,0.2040305,3.4131167500000004
12993,0.1969975,0.204028,3.4113842500000002
13025,0.19715275,0.2041405,3.43611025
13057,0.197218,0.204231,3.4499065
13089,0.19722974999999998,0.204799,3.5354045
13121,0.19748425,0.2045905,3.53664775
13153,0.19727575,0.2046655,3.60118075
13185,0.19757125,0.20465850000000002,3.60698425
13217,0.19751275,0.2045385,3.5942585
13249,0.19759949999999998,0.20445249999999998,3.60187825
13281,0.197729,0.20474900000000001,3.61552075
13313,0.19749625,0.205104,3.6000674999999998
13345,0.19751575,0.2054085,3.60139675
13377,0.1974235,0.20517,3.65646525
13409,0.19735,0.205427,3.657083
13441,0.19745125,0.2054745,3.6667917500000002
13473,0.19719775,0.205503,3.66344425
13505,0.19721975,0.20567,3.65859825
13537,0.19724175,0.2058015,3.67185025
13569,0.19725099999999998,0.20594449999999997,3.690575
13601,0.19781425,0.2059185,3.68238225
13633,0.19745925,0.20598,3.6927015
13665,0.19798174999999998,0.206058,3.661519
13697,0.19800525,0.2063195,3.67673775
13729,0.19820675,0.206275,3.69830975
13761,0.19820274999999998,0.206247,3.73501925
13793,0.197941,0.20645550000000001,3.76199175
13825,0.19806725,0.2059905,3.74989275
13857,0.19848149999999998,0.2061885,3.7599985
13889,0.1983285,0.2060845,3.757716
13921,0.1983245,0.206105,3.740131
13953,0.19838125,0.206154,3.76054175
13985,0.19827525,0.2063485,3.7603584999999997
14017,0.19823425,0.2060575,3.7606942500000002
14049,0.19836874999999998,0.206122,3.77652125
14081,0.19832425,0.206414,3.788289
14113,0.19850125,0.2058785,3.8069555
14145,0.19820349999999998,0.205978,3.82804475
14177,0.1983105,0.205957,3.8625305
14209,0.19828725,0.206048,3.8770652500000002
14241,0.1984525,0.2059975,3.90646375
14273,0.198388,0.20615050000000001,3.91120125
14305,0.19824975,0.2062815,3.90574975
14337,0.19843125,0.206391,3.9275962499999997
14369,0.19854075,0.206248,3.9311
14401,0.19832025,0.2058595,3.97124225
14433,0.198588,0.2062165,3.96818375
14465,0.1986455,0.206288,3.96942525
14497,0.19857350000000001,0.20615250000000002,3.96573375
14529,0.19864825,0.2061125,3.957507
14561,0.19860025,0.20617649999999998,3.9608125
14593,0.19864674999999998,0.20610299999999998,3.9414625
14625,0.198498,0.2060255,3.9517077499999997
14657,0.19844075,0.20641700000000002,3.9685865
14689,0.1983055,0.20601550000000002,3.98357275
14721,0.19831625,0.20631349999999998,3.98606325
14753,0.19827899999999998,0.2059645,4.0179605
14785,0.19854125,0.2058235,4.04136025
14817,0.198366,0.2060615,4.0599275
14849,0.1981305,0.20596150000000002,4.02085
14881,0.19806174999999998,0.205771,4.04443475
14913,0.19795,0.2058605,4.076534499999999
14945,0.19788525,0.2057985,4.08333275
14977,0.197576,0.20569749999999998,4.096143
15009,0.197442,0.205737,4.13507775
15041,0.1974045,0.20543699999999998,4.15149375
15073,0.19711725,0.20585150000000002,4.1701165
15105,0.19728175,0.20563700000000001,4.1987742500000005
15137,0.19722225,0.2057485,4.193586
15169,0.19736774999999998,0.205808,4.22636025
15201,0.19712775,0.205631,4.216112
15233,0.19758375,0.2055185,4.2048495
15265,0.19706125,0.20526250000000001,4.213442499999999
15297,0.19724075000000002,0.20524399999999998,4.2102085
15329,0.19697975,0.205456,4.21467175
15361,0.19680350000000002,0.205158,4.222034
15393,0.19710975,0.20525549999999998,4.2218115
15425,0.197081,0.2053055,4.23322525
15457,0.196853,0.2048385,4.25092525
15489,0.19712400000000002,0.204632,4.243162
15521,0.19701125,0.2044445,4.24488075
15553,0.1968625,0.204386,4.2551695
15585,0.19677375000000003,0.20429950000000002,4.26995025
15617,0.19665300000000002,0.204131,4.291719
15649,0.19655375,0.2041935,4.30143
15681,0.19648025,0.2040995,4.3077879999999995
15713,0.19652175,0.204138,4.334608
15745,0.19659525,0.2040165,4.33823875
15777,0.19630125,0.204075,4.3480025
15809,0.196609,0.20401599999999998,4.35197175
15841,0.19643075,0.20373449999999999,4.3620245
15873,0.1961715,0.203931,4.359819
15905,0.1962075,0.2039235,4.37681675
15937,0.196087,0.2040115,4.3832695
15969,0.19583499999999998,0.20362249999999998,4.4043132499999995
16001,0.19602275,0.203615,4.40459475
16033,0.19612975,0.203648,4.40943975
16065,0.196189,0.20357999999999998,4.44154025
16097,0.19607575,0.203371,4.4424985
16129,0.19583875,0.20343650000000002,4.4448764999999995
16161,0.19549450000000002,0.20325100000000001,4.45788075
16193,0.195843,0.20345449999999998,4.45873775
16225,0.1956765,0.2035475,4.47474525
16257,0.1958585,0.20309149999999998,4.4775167499999995
16289,0.1956755,0.2033015,4.483586
16321,0.19580050000000002,0.203294,4.49217
16353,0.19568725,0.2030475,4.495337
16385,0.1957855,0.2031675,4.4944875


==> noise-0.00024.csv <==
1,-0.000257,-0.000217,-0.000164
33,0.04224025,0.0439495,0.045799
65,0.09384475,0.0959255,0.0983365
97,0.1319225,0.1348205,0.137666
129,0.16467874999999998,0.168225,0.171853
161,0.19405375,0.19785350000000002,0.20201449999999999
193,0.21951150000000003,0.2240355,0.22868275
225,0.24282399999999998,0.247693,0.25258225
257,0.26315049999999995,0.26847350000000003,0.27370925
289,0.280885,0.2867185,0.29256024999999997
321,0.2966375,0.302537,0.30883475000000005
353,0.31007675,0.3164395,0.32314675000000004
385,0.32128025,0.32833999999999997,0.33527250000000003
417,0.3310425,0.338451,0.345769
449,0.3390375,0.346543,0.35455325
481,0.34604650000000003,0.3535155,0.36132325
513,0.351916,0.359382,0.36725025
545,0.35628325000000005,0.36372550000000003,0.37183075
577,0.3594905,0.3672885,0.37572025
609,0.36299899999999996,0.370527,0.378487
641,0.36478775,0.3726215,0.38091749999999996
673,0.36658749999999996,0.3738565,0.38257725
705,0.3671645,0.374943,0.38342675
737,0.36761975,0.374954,0.3833305
769,0.367825,0.375057,0.38332625
801,0.3669475,0.37404099999999996,0.38262825
833,0.3660735,0.37298149999999997,0.381183
865,0.36408450000000003,0.371134,0.37975974999999995
897,0.36248675,0.3696205,0.37782175
929,0.36044575,0.3675345,0.37562675
961,0.357777,0.3647985,0.373
993,0.35542725,0.36242549999999996,0.3702205
1025,0.35282375,0.35967550000000004,0.3676855
1057,0.3498795,0.3566365,0.36450325
1089,0.3469515,0.35390299999999997,0.36153274999999996
1121,0.34431225,0.350755,0.358464
1153,0.34119900000000003,0.3478065,0.35570875
1185,0.338661,0.344939,0.353136
1217,0.33583725,0.3421885,0.35056825
1249,0.332957,0.3393625,0.347158
1281,0.3301785,0.336504,0.34431725
1313,0.3278205,0.333622,0.34120375
1345,0.32484975,0.33104199999999995,0.33877925000000003
1377,0.3224185,0.328548,0.33608525
1409,0.319806,0.32578050000000003,0.33335475000000003
1441,0.31725275,0.32309299999999996,0.33090125
1473,0.31436775,0.3204805,0.3284475
1505,0.312052,0.3180855,0.32552875
1537,0.30964025,0.31568050000000003,0.32324175
1569,0.30641675,0.313473,0.32058875
1601,0.303836,0.31070699999999996,0.31797675
1633,0.30135025,0.307863,0.31524050000000003
1665,0.2989665,0.3048655,0.31256425
1697,0.2964575,0.302199,0.309674
1729,0.29382825,0.29959800000000003,0.3066605
1761,0.291663,0.29733,0.3042785
1793,0.28853375,0.294653,0.30180475
1825,0.2858995,0.292181,0.29918825
1857,0.28341225000000003,0.289593,0.296837
1889,0.28073675,0.2874945,0.294423
1921,0.27858975,0.2848935,0.29138925
1953,0.276179,0.28201350000000003,0.289221
1985,0.273295,0.27956349999999996,0.28644875000000003
2017,0.2704835,0.2768525,0.28387975
2049,0.26763000000000003,0.27386350000000004,0.28085475
2081,0.26495775,0.271062,0.27823225
2113,0.2622385,0.2683355,0.275518
2145,0.25934275,0.26589450000000003,0.27275425
2177,0.25662575,0.263156,0.2704805
2209,0.25405275,0.260299,0.26742499999999997
2241,0.2513515,0.2577245,0.26461049999999997
2273,0.2485135,0.25494649999999996,0.262
2305,0.2457905,0.25227299999999997,0.25920475
2337,0.2427165,0.2492395,0.256479
2369,0.239981,0.246391,0.25326750000000003
2401,0.2369555,0.24355,0.25058749999999996
2433,0.233865,0.2408225,0.24776375
2465,0.23084125,0.23773149999999998,0.24480675
2497,0.22818125,0.23477,0.2416315
2529,0.22541175000000002,0.231746,0.23871675
2561,0.22248875,0.22875099999999998,0.2355495
2593,0.219393,0.225785,0.2322715
2625,0.2163815,0.22266950000000002,0.2293395
2657,0.21321525,0.21954649999999998,0.2263675
2689,0.21007150000000002,0.216159,0.22294150000000001
2721,0.2066615,0.212766,0.2199065
2753,0.20358074999999998,0.2094945,0.216426
2785,0.20006225,0.2062475,0.21357325
2817,0.1965345,0.2024895,0.21038025
2849,0.1937105,0.19942300000000002,0.2072135
2881,0.19047775,0.1961565,0.20350200000000002
2913,0.18729325,0.19310650000000001,0.20029625
2945,0.184168,0.1898865,0.19692425
2977,0.18109750000000002,0.1865905,0.1937565
3009,0.17790225,0.18359750000000002,0.191101
3041,0.174711,0.18056850000000002,0.18775524999999998
3073,0.17147875,0.1774965,0.18501025
3105,0.16880475,0.17432,0.18161625
3137,0.16572674999999998,0.17152,0.17856624999999998
3169,0.16279325,0.1684525,0.17562875
3201,0.16015174999999998,0.16574149999999999,0.1725105
3233,0.15729825,0.1627425,0.16956300000000002
3265,0.1546515,0.15985700000000003,0.167115
3297,0.15189075,0.1572135,0.1640085
3329,0.14918075,0.15484900000000001,0.16130325
3361,0.14664675,0.152398,0.15882200000000002
3393,0.144432,0.149624,0.1563695
3425,0.141956,0.14727849999999998,0.15415175
3457,0.13957725,0.145075,0.151805
3489,0.1374205,0.142886,0.14949600000000002
3521,0.1354435,0.140689,0.14701475
3553,0.13343925,0.1385565,0.14501550000000002
3585,0.131432,0.1362965,0.14290750000000002
3617,0.129636,0.134477,0.140988
3649,0.12769975,0.1326185,0.13888525000000002
3681,0.1259515,0.13060549999999999,0.13700675
3713,0.12404275000000001,0.12903,0.135208
3745,0.1224635,0.1274405,0.13365025
3777,0.121153,0.126122,0.13216925000000002
3809,0.11944725,0.124379,0.1306345
3841,0.11791425,0.1229485,0.12886999999999998
3873,0.11671575000000001,0.121404,0.1276735
3905,0.1153615,0.12021799999999999,0.126248
3937,0.114071,0.1189195,0.1248395
3969,0.112828,0.117502,0.1239405
4001,0.1114975,0.1164355,0.122741
4033,0.11048749999999999,0.1150635,0.12168825
4065,0.10915125,0.113692,0.12041075
4097,0.108272,0.11297299999999999,0.119042
4129,0.1072045,0.11185149999999999,0.11830325
4161,0.10617599999999999,0.11084,0.1171885
4193,0.10519624999999999,0.1099745,0.11591875
4225,0.1044385,0.10914499999999999,0.1150165
4257,0.103667,0.10838249999999999,0.1142165
4289,0.10295975,0.1074475,0.113427
4321,0.10204225,0.106634,0.1126665
4353,0.10125975000000001,0.1059685,0.1118545
4385,0.100584,0.105368,0.1114205
4417,0.10008675,0.1045235,0.11044375000000001
4449,0.09948475,0.104047,0.109833
4481,0.09876175000000001,0.103397,0.10901225
4513,0.098167,0.1027145,0.10845400000000001
4545,0.09747575,0.10215099999999999,0.10776975
4577,0.09697900000000001,0.1014935,0.10736174999999999
4609,0.09635575,0.100826,0.10652924999999999
4641,0.095927,0.1003425,0.10674650000000001
4673,0.09536475,0.1000485,0.106292
4705,0.094984,0.09951950000000001,0.10612425
4737,0.09474875,0.0989345,0.1056995
4769,0.0940425,0.0987705,0.105629
4801,0.09385675,0.0984595,0.105036
4833,0.09335025,0.097931,0.10474449999999999
4865,0.09294,0.0975105,0.104545
4897,0.0925425,0.0974415,0.1041295
4929,0.0922785,0.096931,0.10373950000000001
4961,0.09212524999999999,0.096666,0.10347524999999999
4993,0.091997,0.096465,0.10313475
5025,0.091555,0.09627949999999999,0.102609
5057,0.09140725,0.096107,0.1029375
5089,0.09131349999999999,0.0957375,0.102675
5121,0.09112575,0.09564,0.102626
5153,0.090823,0.0954275,0.10194475
5185,0.09080175,0.095399,0.10230475
5217,0.09092975,0.09515850000000001,0.10247375
5249,0.09072274999999999,0.09496550000000001,0.10229875
5281,0.090533,0.0948165,0.1024175
5313,0.0903765,0.0945965,0.10185274999999999
5345,0.09020975,0.0941965,0.10197774999999999
5377,0.08997050000000001,0.094204,0.10167925
5409,0.08993875,0.0940635,0.10205325
5441,0.0898365,0.094199,0.1016705
5473,0.08955275,0.09391250000000001,0.10189125
5505,0.08938874999999999,0.0938445,0.10216549999999999
5537,0.08961725000000001,0.093779,0.10184875
5569,0.08964899999999999,0.0936835,0.1022525
5601,0.0894585,0.09356,0.10186375
5633,0.089642,0.0937355,0.10166850000000001
5665,0.089377,0.09388099999999999,0.10189725000000001
5697,0.08937824999999999,0.093829,0.10147250000000001
5729,0.08948624999999999,0.093708,0.1013405
5761,0.08954875,0.09377550000000001,0.1019205
5793,0.08946425000000001,0.093912,0.10195
5825,0.089558,0.093884,0.10201525
5857,0.089417,0.094054,0.101865
5889,0.08958825000000001,0.094332,0.10269075
5921,0.089534,0.09428,0.10282625000000001
5953,0.08955375,0.094521,0.102438
5985,0.089869,0.0948155,0.1028265
6017,0.08969425,0.094927,0.10292575
6049,0.0898095,0.09490299999999999,0.103097
6081,0.089832,0.094764,0.1036505
6113,0.0901925,0.095242,0.1031395
6145,0.090255,0.0953055,0.1035035
6177,0.0902815,0.0954675,0.10344099999999999
6209,0.09062925,0.095578,0.10363900000000001
6241,0.09072325,0.095634,0.10391500000000001
6273,0.0909305,0.0957865,0.10408475
6305,0.091167,0.09572900000000001,0.10446325
6337,0.091173,0.0957785,0.10470375
6369,0.09113875,0.09586900000000001,0.10477175
6401,0.091364,0.096022,0.104907
6433,0.0912565,0.0963605,0.1050875
6465,0.091473,0.096455,0.105217
6497,0.0917835,0.096501,0.10569300000000001
6529,0.09191475,0.0968995,0.10601275
6561,0.092166,0.09705849999999999,0.105584
6593,0.0922545,0.0972295,0.10543775
6625,0.092479,0.097471,0.1059495
6657,0.0928345,0.097732,0.10667875
6689,0.09290675000000001,0.0979005,0.1071465
6721,0.09299425,0.097798,0.10783075
6753,0.0930565,0.09783049999999999,0.10822775
6785,0.09346,0.0982635,0.1087605
6817,0.0936055,0.098609,0.1078355
6849,0.0938295,0.098637,0.10790825
6881,0.09404475000000001,0.0989685,0.10885824999999999
6913,0.09421275,0.0993655,0.1090015
6945,0.094327,0.099422,0.1089585
6977,0.09455125,0.09954299999999999,0.1103335
7009,0.09488574999999999,0.09969700000000001,0.11054575
7041,0.09515825,0.0999185,0.11050625
7073,0.095467,0.10019600000000001,0.11144325
7105,0.0954005,0.100657,0.1121385
7137,0.0958265,0.100719,0.1121115
7169,0.09612775000000001,0.1010865,0.11247125
7201,0.09631825,0.10118949999999999,0.11383099999999999
7233,0.09648575,0.101411,0.11420275
7265,0.09658375,0.1019765,0.11543225
7297,0.09665025,0.102079,0.11514725
7329,0.09683649999999999,0.102314,0.115911
7361,0.09719475,0.1025645,0.11776575
7393,0.09759825,0.102691,0.11832675000000001
7425,0.09757925,0.10296749999999999,0.119384
7457,0.09781300000000001,0.103107,0.1197225
7489,0.09824574999999999,0.103492,0.118096
7521,0.09838775,0.103684,0.12004475
7553,0.0988035,0.10395499999999999,0.12102525
7585,0.09894775,0.104197,0.125852
7617,0.0995205,0.1044935,0.13328275
7649,0.09958875,0.1044365,0.14054225
7681,0.09984825,0.1047815,0.13934375
7713,0.10004825,0.1049985,0.134919
7745,0.1005535,0.10516800000000001,0.1312045
7777,0.10064975,0.105332,0.13360225
7809,0.101021,0.105656,0.13272825
7841,0.10109975,0.1061365,0.14174475
7873,0.101359,0.106406,0.14058275
7905,0.10195599999999999,0.106773,0.15552725
7937,0.10224325,0.1069975,0.17127799999999999
7969,0.10246,0.1072515,0.19525225000000002
8001,0.10260849999999999,0.10753750000000001,0.21878925
8033,0.10298275,0.1080855,0.27404625
8065,0.10338325000000001,0.1082285,0.43025899999999995
8097,0.10369475,0.108764,0.5363407499999999
8129,0.10389825,0.10895949999999999,0.5042927500000001
8161,0.10419375,0.109414,0.624595
8193,0.10406325,0.109765,0.84154125
8225,0.104519,0.109944,1.066673
8257,0.104585,0.1102035,1.01044375
8289,0.10508424999999999,0.11034849999999999,1.23448575
8321,0.10540125,0.11056150000000001,1.362895
8353,0.1055895,0.111028,1.9020295
8385,0.105734,0.1116375,1.88133725
8417,0.10614225,0.1118095,2.1135182500000003
8449,0.1063985,0.1120005,2.153873
8481,0.10672675000000001,0.112192,2.124597
8513,0.10697175,0.1123885,2.16291525
8545,0.1071265,0.112624,2.35891025
8577,0.10728175000000001,0.1125545,2.3842250000000003
8609,0.10767525,0.113063,2.42226625
8641,0.10787325,0.1134965,2.37719025
8673,0.10818975,0.113521,2.37951725
8705,0.10845925000000001,0.114035,2.406512
8737,0.1087235,0.1140785,2.43318275
8769,0.10881625,0.11448900000000001,2.4670725
8801,0.10909975,0.114731,2.468756
8833,0.10930525,0.1149955,2.53248025
8865,0.10956425,0.1151385,2.55448
8897,0.10996525,0.115316,2.5973592500000002
8929,0.10999225,0.1154795,2.65305225
8961,0.1102695,0.1157585,2.8572905
8993,0.11043325,0.11584,2.8626535000000004
9025,0.11058075,0.1163555,2.865565
9057,0.111066,0.1164675,2.898874
9089,0.1111935,0.1167865,2.930994
9121,0.11134524999999999,0.1169875,2.922548
9153,0.1117475,0.117312,2.9314375000000004
9185,0.11192425,0.117389,2.98023325
9217,0.1121625,0.1175445,2.9948085
9249,0.112008,0.11772099999999999,3.03957725
9281,0.11268824999999999,0.117995,3.094661
9313,0.11272800000000001,0.118123,3.096343
9345,0.112743,0.11866550000000001,3.22615075
9377,0.11301,0.1187845,3.309167
9409,0.113164,0.11895549999999999,3.3615369999999998
9441,0.11347325,0.11922050000000001,3.39769425
9473,0.11397125,0.11922050000000001,3.42306725
9505,0.11438325,0.119781,3.42267975
9537,0.11471175,0.120002,3.427347
9569,0.11492125,0.12033550000000001,3.417659
9601,0.11518724999999999,0.120638,3.44940725
9633,0.11539574999999999,0.120954,3.461052
9665,0.115476,0.121043,3.4717097499999996
9697,0.11569375,0.121307,3.5509139999999997
9729,0.11590125000000001,0.1214235,3.53697975
9761,0.116333,0.12170149999999999,3.57431525
9793,0.11644375,0.1217145,3.5303585
9825,0.116622,0.122218,3.572635
9857,0.1168425,0.122447,3.588127
9889,0.116942,0.1226785,3.59860825
9921,0.11728125,0.1229195,3.6504545
9953,0.117315,0.12322949999999999,3.678059
9985,0.11758025,0.1234695,3.683872
10017,0.11777975,0.12361549999999999,3.73123
10049,0.11809225000000001,0.1237065,3.7882275
10081,0.11840475,0.12384300000000001,3.8081195
10113,0.1184955,0.124432,3.84557925
10145,0.11882599999999999,0.1242525,3.86898175
10177,0.11881775,0.1244755,3.88258375
10209,0.11901675,0.12445149999999999,3.8731519999999997
10241,0.1191535,0.1245915,3.8684962499999997
10273,0.11949525,0.12470400000000001,3.8700182499999998
10305,0.11951975000000001,0.124906,3.882123
10337,0.11980575,0.1251125,3.8857202500000003
10369,0.119921,0.12543700000000002,3.89937425
10401,0.12024975,0.125674,3.9196999999999997
10433,0.12016575,0.1260035,3.9075272500000002
10465,0.1204035,0.12628899999999998,3.91548375
10497,0.12056449999999999,0.126564,3.906638
10529,0.1206715,0.1268715,3.9500365
10561,0.12092225,0.1272,3.98429125
10593,0.12097725000000001,0.1273195,4.00088925
10625,0.12104275,0.127666,4.0019805
10657,0.12109325,0.12768649999999998,3.98335975
10689,0.12119025,0.1277255,3.9483615
10721,0.1212435,0.12786399999999998,3.9738455
10753,0.12152375,0.1280945,3.9692912500000004
10785,0.12189549999999999,0.128116,3.9832945
10817,0.12237975000000001,0.1283285,4.00192625
10849,0.12231925,0.1283045,4.03335925
10881,0.122378,0.1286425,4.0568237499999995
10913,0.12251,0.1288205,4.04797925
10945,0.12277775,0.1287565,4.09310825
10977,0.12283,0.12896,4.1324345000000005
11009,0.122949,0.1289505,4.1480825
11041,0.12299125,0.129162,4.15815825
11073,0.12332825,0.1292535,4.15547375
11105,0.12356275,0.129511,4.185885000000001
11137,0.12377425,0.1300005,4.2107995
11169,0.1239085,0.12988349999999999,4.268931
11201,0.12379825,0.1303715,4.2948147500000005
11233,0.1240465,0.130276,4.30071225
11265,0.1242405,0.1304815,4.2852915
11297,0.124391,0.1307485,4.3111204999999995
11329,0.12447425000000001,0.13082850000000001,4.3253875
11361,0.12447875,0.130947,4.33774925
11393,0.124823,0.1310875,4.36558875
11425,0.12507475,0.1312125,4.376599
11457,0.1253755,0.13137,4.374179
11489,0.12547125,0.131331,4.360012749999999
11521,0.125517,0.13148749999999998,4.36816375
11553,0.1257055,0.1315805,4.37147525
11585,0.12572275,0.131926,4.37189925
11617,0.12586150000000002,0.132107,4.4116715
11649,0.12592674999999998,0.13202350000000002,4.38879225
11681,0.12629425,0.1322025,4.3861985
11713,0.12621925,0.132359,4.3891599999999995
11745,0.12641575,0.13276,4.408030500000001
11777,0.12661775,0.1326095,4.42519475
11809,0.1266405,0.1324195,4.450251
11841,0.12682775000000002,0.13273249999999998,4.465528750000001
11873,0.12709499999999999,0.13272450000000002,4.47287
11905,0.12728075,0.1331085,4.48319925
11937,0.12725275,0.133188,4.493084
11969,0.12739925,0.1333665,4.496596
12001,0.12762925,0.13336900000000002,4.5031395
12033,0.1278645,0.133502,4.50323025
12065,0.12791775,0.133681,4.52501375
12097,0.12795299999999998,0.1336695,4.5430895
12129,0.12812725,0.13390249999999998,4.55800625
12161,0.1280245,0.133989,4.58048225
12193,0.12806175,0.133892,4.57717175
12225,0.12813575,0.1341215,4.602774
12257,0.12804274999999998,0.1341585,4.63413975
12289,0.12827575000000002,0.13451249999999998,4.65440725
12321,0.1280535,0.134299,4.6693169999999995
12353,0.12822425,0.13441599999999998,4.6834675
12385,0.1280055,0.1344725,4.706796
12417,0.128273,0.1347875,4.71600875
12449,0.12816875,0.135098,4.73544725
12481,0.12828725,0.1352545,4.73220775
12513,0.12889625000000002,0.135231,4.7291912499999995
12545,0.128848,0.13550600000000002,4.73248525
12577,0.129047,0.13538450000000002,4.7315735
12609,0.129283,0.1358635,4.73165425
12641,0.12937374999999998,0.1357545,4.726401
12673,0.12950025,0.13598549999999998,4.7213745
12705,0.12973625,0.135744,4.738113
12737,0.129581,0.135879,4.72020275
12769,0.129639,0.13621450000000002,4.71404475
12801,0.1297955,0.136329,4.7130987499999994
12833,0.12985175000000002,0.1361725,4.71151525
12865,0.12950050000000002,0.13589050000000003,4.703507999999999
12897,0.12969,0.1357915,4.694602
12929,0.129776,0.13595000000000002,4.69567725
12961,0.13001775,0.1361055,4.71163325
12993,0.13012849999999998,0.1362545,4.7588115
13025,0.130073,0.1364165,4.7518695
13057,0.13015925,0.13659300000000002,4.766466
13089,0.13044250000000002,0.136982,4.75668575
13121,0.13029849999999998,0.13681,4.76087975
13153,0.13025925,0.137183,4.76232225
13185,0.1303565,0.137182,4.78284725
13217,0.13054174999999998,0.1373075,4.8160419999999995
13249,0.130405,0.13726149999999998,4.80734575
13281,0.13032475,0.1376155,4.8175985
13313,0.1304825,0.13755,4.80833325
13345,0.1306155,0.1379395,4.79589675
13377,0.13065425,0.137715,4.7939295
13409,0.1304475,0.13776650000000001,4.807847499999999
13441,0.13067099999999998,0.137792,4.8345205
13473,0.130665,0.1374155,4.85139875
13505,0.13068425,0.1373235,4.827947
13537,0.13116575,0.137295,4.82366025
13569,0.13090325,0.1374245,4.8191489999999995
13601,0.13100125,0.13748549999999998,4.8230725
13633,0.13099125,0.13761099999999998,4.828595
13665,0.13129525,0.1375405,4.8319145
13697,0.13140374999999999,0.1373245,4.84102475
13729,0.1314335,0.137594,4.848437
13761,0.13147799999999998,0.137546,4.86193925
13793,0.13148425000000002,0.13787549999999998,4.8751235
13825,0.13164225,0.1377485,4.89432875
13857,0.13158225,0.13779550000000002,4.90277175
13889,0.1316785,0.137859,4.918676
13921,0.131915,0.13812950000000002,4.92216425
13953,0.13189425,0.1382775,4.9248005
13985,0.13202475,0.13842749999999998,4.934583
14017,0.132046,0.138396,4.9476837499999995
14049,0.1320785,0.1384595,4.94359925
14081,0.13203674999999998,0.1384425,4.96086625
14113,0.13228774999999998,0.1385255,4.962636
14145,0.13214299999999998,0.1385805,4.96167125
14177,0.132008,0.1386655,4.98269275
14209,0.13198674999999999,0.1383875,4.99332225
14241,0.13191550000000002,0.13884,5.00027675
14273,0.13217925,0.1385365,4.9871955
14305,0.13194499999999998,0.13859149999999998,5.0102382500000004
14337,0.132205,0.13876549999999999,5.0287395
14369,0.13219625,0.138726,5.04405875
14401,0.13246275000000002,0.1387135,5.05945125
14433,0.13239250000000002,0.1387555,5.0696055
14465,0.1326515,0.13905800000000001,5.0780505
14497,0.13269150000000002,0.139147,5.09121825
14529,0.13271575000000002,0.13912,5.0954095
14561,0.13256174999999998,0.139503,5.0988685
14593,0.13287325,0.13970749999999998,5.107123250000001
14625,0.13262374999999998,0.1394725,5.106497
14657,0.1329295,0.1394745,5.1255180000000005
14689,0.13295774999999999,0.13951449999999999,5.111287
14721,0.1330125,0.139565,5.1169975
14753,0.13294925,0.139511,5.13399675
14785,0.13272175,0.139554,5.11812875
14817,0.13267225000000002,0.139593,5.1184715
14849,0.1328295,0.13966,5.13351675
14881,0.1327565,0.13939400000000002,5.16310625
14913,0.13288275,0.1396405,5.17086875
14945,0.13282850000000002,0.13966,5.18165725
14977,0.132546,0.140129,5.1722605
15009,0.1327655,0.139847,5.16120025
15041,0.132811,0.139646,5.164645
15073,0.13284925,0.1398025,5.1665624999999995
15105,0.13279575,0.1397895,5.16460325
15137,0.13268675,0.1397875,5.17189575
15169,0.132694,0.139648,5.1838215000000005
15201,0.132786,0.13975949999999998,5.19302575
15233,0.132852,0.13957,5.1959325
15265,0.13277125,0.1395815,5.21477375
15297,0.13297599999999998,0.1398035,5.22881925
15329,0.13266,0.139743,5.25040025
15361,0.13247425000000002,0.13948,5.2477807499999995
15393,0.13249625,0.139646,5.2571655
15425,0.13242775,0.13972,5.27313875
15457,0.13278399999999999,0.139626,5.2756365
15489,0.13283974999999998,0.1392515,5.270729749999999
15521,0.132948,0.13930599999999999,5.26599675
15553,0.132914,0.139542,5.27050875
15585,0.1327725,0.139822,5.28392725
15617,0.132582,0.1396675,5.28576225
15649,0.13294075,0.139896,5.29352625
15681,0.1328585,0.1401355,5.2841309999999995
15713,0.13275225000000002,0.1399475,5.303402
15745,0.13301575000000002,0.1400545,5.3030895000000005
15777,0.13314774999999998,0.1401975,5.311000249999999
15809,0.13308675,0.140248,5.3161965
15841,0.1330805,0.140291,5.321042
15873,0.13304375000000002,0.1403585,5.315485000000001
15905,0.1329805,0.1404085,5.29524125
15937,0.133496,0.1405405,5.3142130000000005
15969,0.13323475,0.1401145,5.3217152500000005
16001,0.13327825,0.14028000000000002,5.3291175
16033,0.13344,0.14092549999999998,5.34922875
16065,0.133706,0.140769,5.363001000000001
16097,0.1335305,0.1408595,5.3678605
16129,0.13387349999999998,0.141243,5.35964175
16161,0.13366150000000002,0.141215,5.36328
16193,0.133787,0.14123000000000002,5.371098
16225,0.13376025,0.141428,5.38533325
16257,0.13370325,0.1411695,5.3923495
16289,0.13388350000000002,0.1409575,5.3966544999999995
16321,0.133612,0.1412445,5.40284125
16353,0.1336295,0.1412505,5.4147497499999995
16385,0.1336925,0.141289,5.426142


==> noise-0.00048.csv <==
1,-0.000256,-0.0002165,-0.000165
33,0.040459999999999996,0.042204500000000006,0.04401425
65,0.08817825,0.0903765,0.09272875
97,0.12141175,0.1241855,0.126696
129,0.1480835,0.15135349999999997,0.15442075
161,0.17029425,0.1739715,0.1775175
193,0.18906250000000002,0.1927755,0.19666275
225,0.2046555,0.20890150000000002,0.21293525
257,0.21755,0.2217985,0.226837
289,0.2278395,0.23229450000000001,0.23748175
321,0.23601675,0.2408175,0.2463795
353,0.24233975,0.247197,0.25261924999999996
385,0.2469245,0.2521175,0.2575305
417,0.25024025,0.2556285,0.2612095
449,0.25238075,0.25771999999999995,0.263455
481,0.25331025,0.2587195,0.264539
513,0.25402025,0.259197,0.26533874999999996
545,0.25342975,0.2586425,0.26514075000000004
577,0.25260925,0.2580405,0.26423225
609,0.2512795,0.2566625,0.26287024999999997
641,0.24990774999999998,0.25495650000000003,0.26158625
673,0.24807200000000001,0.25351100000000004,0.2598585
705,0.24655475,0.251692,0.2580155
737,0.2444005,0.249617,0.255958
769,0.24227975000000002,0.247543,0.25372425
801,0.23995425,0.245645,0.25173475
833,0.2379075,0.243376,0.24935875000000002
865,0.23599775,0.2412685,0.24692875
897,0.233385,0.23908649999999998,0.24470075
929,0.23135575,0.23653249999999998,0.24260325
961,0.22918375,0.23434850000000002,0.23983475
993,0.22651875,0.2319215,0.23758674999999999
1025,0.22444550000000002,0.2299115,0.2354835
1057,0.22247625,0.22738150000000001,0.23345325
1089,0.22014275,0.2252585,0.23119675
1121,0.21759975,0.222846,0.22880075
1153,0.215482,0.2204915,0.22636225000000001
1185,0.213187,0.2184655,0.22413100000000002
1217,0.211146,0.21640399999999999,0.22198674999999998
1249,0.20948,0.214451,0.21996925
1281,0.20764349999999998,0.2126535,0.21822425
1313,0.2059405,0.21049600000000002,0.216664
1345,0.20391375,0.2088575,0.2146645
1377,0.20217325,0.207223,0.21277949999999998
1409,0.2002525,0.2055725,0.2110435
1441,0.198569,0.20382699999999998,0.20957
1473,0.19711774999999998,0.2024205,0.20836925
1505,0.19568675000000002,0.2010155,0.2065245
1537,0.19472575,0.199666,0.20494925
1569,0.19306325,0.198231,0.2035415
1601,0.19186350000000002,0.19707449999999999,0.202244
1633,0.190416,0.19549149999999998,0.20049524999999999
1665,0.18881775,0.193872,0.19902825000000002
1697,0.18756875,0.1925125,0.19774375
1729,0.18614325,0.1909415,0.19603375
1761,0.184707,0.18929,0.1952095
1793,0.18325425,0.18811450000000002,0.19368125000000003
1825,0.181667,0.186546,0.19202775
1857,0.1801955,0.18515700000000002,0.190878
1889,0.17890275,0.18392999999999998,0.18937574999999998
1921,0.17768375,0.1827515,0.18790775
1953,0.17621275,0.181205,0.18638125
1985,0.1748435,0.1800035,0.18513675
2017,0.17341325,0.1783675,0.18333225
2049,0.1721565,0.1772265,0.18222225
2081,0.17101725,0.17584349999999999,0.1807965
2113,0.1695095,0.174396,0.179648
2145,0.168435,0.173145,0.17849225000000002
2177,0.16682775,0.17177599999999998,0.17706925
2209,0.16564325,0.170121,0.17578275
2241,0.163887,0.169062,0.1740185
2273,0.162596,0.167764,0.17262325
2305,0.1614285,0.16626649999999998,0.17132725
2337,0.16003475,0.16502299999999998,0.1699485
2369,0.15860375,0.16349950000000002,0.1684745
2401,0.15734150000000002,0.1619135,0.1669025
2433,0.15565474999999998,0.1603755,0.165587
2465,0.15442250000000002,0.158884,0.16411900000000001
2497,0.15314025,0.15769450000000002,0.162891
2529,0.15153575000000002,0.156176,0.16117375
2561,0.15024,0.15511550000000002,0.1600135
2593,0.148784,0.153584,0.158894
2625,0.1474495,0.15229150000000002,0.15706900000000001
2657,0.1461625,0.15083,0.1556675
2689,0.14500425,0.149665,0.1544705
2721,0.14376775,0.1481845,0.1530315
2753,0.14220750000000001,0.146661,0.15180125
2785,0.14085975,0.14534,0.1504575
2817,0.13945625,0.1442005,0.149038
2849,0.13828074999999998,0.142746,0.1475305
2881,0.13703674999999998,0.1415255,0.146513
2913,0.13594225000000001,0.14019500000000001,0.14528724999999998
2945,0.13469025,0.138966,0.1440455
2977,0.1332175,0.137795,0.14294725
3009,0.13198575,0.136688,0.14179825000000001
3041,0.13090649999999998,0.135294,0.14030975
3073,0.12961450000000002,0.1341095,0.13922175
3105,0.12827075,0.1327085,0.13785275
3137,0.12736425,0.1317245,0.136931
3169,0.126276,0.1305335,0.13583375
3201,0.12556225000000001,0.1294835,0.1348395
3233,0.12428075,0.128376,0.13344225
3265,0.12323875000000001,0.12739450000000002,0.132412
3297,0.12245725,0.126414,0.13159975
3329,0.1213115,0.125614,0.130515
3361,0.1204015,0.12469949999999999,0.12936575
3393,0.1195695,0.1238635,0.12874625
3425,0.11842475,0.12285650000000001,0.12758225
3457,0.11766650000000001,0.1218495,0.12681125000000001
3489,0.11694674999999999,0.12099499999999999,0.12631150000000002
3521,0.11595625,0.1203105,0.1249835
3553,0.11522725,0.11935100000000001,0.1242735
3585,0.1141845,0.118721,0.12335025
3617,0.11319875,0.11749100000000001,0.12259550000000001
3649,0.112722,0.1166915,0.12207825
3681,0.1121755,0.1160735,0.12125025
3713,0.11141275,0.1153235,0.12073225
3745,0.11074875,0.11470250000000001,0.12031575
3777,0.1101375,0.114326,0.11973275
3809,0.10928925,0.1136455,0.11888525
3841,0.10865475,0.11279349999999999,0.118153
3873,0.108324,0.112343,0.1174915
3905,0.107974,0.11200299999999999,0.116823
3937,0.10743925,0.111181,0.11606875
3969,0.10667075000000001,0.110674,0.11571825
4001,0.10626150000000001,0.11003,0.11531375
4033,0.105465,0.1097275,0.1149815
4065,0.1049735,0.1091495,0.11412325
4097,0.10469975000000001,0.108596,0.11360175
4129,0.10421425000000001,0.1084625,0.11353375
4161,0.1039665,0.1079055,0.11274025
4193,0.10379325,0.107377,0.112194
4225,0.103361,0.107081,0.11196424999999999
4257,0.10271875,0.1064235,0.11192200000000001
4289,0.1025045,0.1062535,0.11142149999999999
4321,0.1020255,0.1056675,0.11092925000000001
4353,0.10171975,0.1056275,0.11065275
4385,0.1013905,0.1051575,0.11035375
4417,0.10102074999999999,0.105011,0.1100655
4449,0.10078025,0.1045585,0.10978375
4481,0.10052925,0.1042975,0.10971449999999999
4513,0.10025099999999999,0.10404949999999999,0.10956625
4545,0.1002495,0.10363649999999999,0.10954175
4577,0.09986275,0.1033695,0.10915
4609,0.09965575,0.1033605,0.10900425
4641,0.09916575,0.1031435,0.10878175000000001
4673,0.09904075,0.102951,0.108361
4705,0.0990055,0.1025105,0.10826
4737,0.09865425,0.1024345,0.108208
4769,0.09860175,0.102508,0.108058
4801,0.0984535,0.1021865,0.10756450000000001
4833,0.098217,0.102029,0.10775825
4865,0.097901,0.101868,0.10745325
4897,0.09773949999999999,0.1018,0.1073975
4929,0.09744425,0.10142899999999999,0.107521
4961,0.0973215,0.101379,0.10727725
4993,0.09731975,0.101174,0.10716275
5025,0.09718675,0.101315,0.10727874999999999
5057,0.0971205,0.100864,0.10651025
5089,0.096965,0.10089699999999999,0.1065995
5121,0.09682725,0.100832,0.10695475
5153,0.09664924999999999,0.101053,0.10667950000000001
5185,0.09680025,0.10077,0.10705
5217,0.09652274999999999,0.100926,0.10681425
5249,0.09655925000000001,0.10034599999999999,0.10671675
5281,0.096488,0.10015299999999999,0.106964
5313,0.09618025,0.1000895,0.106395
5345,0.09629925,0.0998215,0.1063235
5377,0.0962285,0.09981699999999999,0.10632325000000001
5409,0.096054,0.099701,0.10647675000000001
5441,0.09588025,0.09960050000000001,0.106352
5473,0.09588274999999999,0.099286,0.10608475
5505,0.0958615,0.0994095,0.10632849999999999
5537,0.09572175,0.099488,0.10649175
5569,0.095724,0.0993055,0.10643274999999999
5601,0.095528,0.0994025,0.1065855
5633,0.09569899999999999,0.0992495,0.106451
5665,0.09572924999999999,0.0991635,0.10625775
5697,0.09559025,0.099138,0.10600949999999999
5729,0.0955785,0.099228,0.10576125
5761,0.09533575,0.099121,0.10598525
5793,0.0953005,0.0991975,0.105635
5825,0.09546099999999999,0.099241,0.105588
5857,0.09531175,0.0992575,0.1059875
5889,0.095346,0.09915199999999999,0.10607675
5921,0.0952745,0.09932,0.10606700000000001
5953,0.09533074999999999,0.0991995,0.10580225
5985,0.09541175,0.0988675,0.10650024999999999
6017,0.09531175,0.098877,0.10617075000000001
6049,0.09518,0.098686,0.10629575
6081,0.09497074999999999,0.0986265,0.10668899999999999
6113,0.09523075,0.09885250000000001,0.10759325
6145,0.0950925,0.09878200000000001,0.10707425
6177,0.09488575,0.0988095,0.10707775
6209,0.09494625000000001,0.0989035,0.10689024999999999
6241,0.094745,0.09893450000000001,0.10746725
6273,0.094925,0.0987095,0.10753225
6305,0.0950165,0.098952,0.10774500000000001
6337,0.09505275,0.098889,0.10737025
6369,0.09486825,0.09880449999999999,0.10772925
6401,0.095015,0.0987655,0.10709925
6433,0.094694,0.098556,0.1069915
6465,0.0946325,0.0986905,0.107354
6497,0.0947105,0.098678,0.10768975
6529,0.09461875,0.0987815,0.1076175
6561,0.09483325000000001,0.098611,0.10758400000000001
6593,0.094842,0.098623,0.10718575
6625,0.0949815,0.0989815,0.10784375
6657,0.09481925,0.098913,0.10855
6689,0.09480725000000001,0.098873,0.10904675
6721,0.09504175000000001,0.098964,0.1093485
6753,0.09493175000000001,0.098939,0.111202
6785,0.095031,0.0988715,0.119031
6817,0.094995,0.098912,0.12743075
6849,0.09494675,0.0988805,0.148296
6881,0.09489,0.09911249999999999,0.222747
6913,0.09471450000000001,0.099208,0.37435375
6945,0.09483425000000001,0.098963,0.47003975
6977,0.09474425,0.09902649999999999,0.51223875
7009,0.0950955,0.0988805,0.83592325
7041,0.0951045,0.099104,1.3145035
7073,0.095286,0.0992415,1.1362195
7105,0.0950535,0.099352,1.179047
7137,0.0950475,0.099176,1.033373
7169,0.095217,0.09931999999999999,1.480771
7201,0.09523949999999999,0.09918199999999999,1.810844
7233,0.09533749999999999,0.0991715,1.96200325
7265,0.09539275,0.0991195,1.96912675
7297,0.0954625,0.099386,1.9832105
7329,0.095249,0.099322,2.2353445
7361,0.0952615,0.0992025,2.3051945
7393,0.09540024999999999,0.099116,2.3493545
7425,0.09550775,0.0992525,2.35432325
7457,0.09529225,0.0992815,2.3711115
7489,0.09548075,0.09938649999999999,2.5706935
7521,0.09541025,0.099358,2.6826675
7553,0.0955955,0.0993685,2.684329
7585,0.09538225,0.09935150000000001,2.8793309999999996
7617,0.09536025000000001,0.0996135,2.86261975
7649,0.09550925,0.0996215,2.9709017500000003
7681,0.095713,0.099443,3.08301575
7713,0.095606,0.099357,3.221337
7745,0.09585525,0.0996535,3.28476425
7777,0.09560575,0.099557,3.3005035
7809,0.095689,0.0995475,3.3265805
7841,0.09578624999999999,0.0995545,3.3670645
7873,0.0958165,0.099331,3.4125402499999997
7905,0.09564475,0.09965,3.39091275
7937,0.09578275,0.0997715,3.3678465
7969,0.09565775,0.099823,3.375833
8001,0.09598575000000001,0.10008500000000001,3.4229485
8033,0.09590975,0.09997700000000001,3.4970355
8065,0.09611925,0.1000425,3.503964
8097,0.09615950000000001,0.09983800000000001,3.49136975
8129,0.0960405,0.099964,3.5411254999999997
8161,0.095866,0.099985,3.5529735000000002
8193,0.0960995,0.099853,3.5652295
8225,0.09603075,0.100028,3.5740565
8257,0.09597225,0.09994700000000001,3.5893187500000003
8289,0.09624575,0.1001145,3.59352375
8321,0.09592325,0.100215,3.6089795000000002
8353,0.0960925,0.09988849999999999,3.64270625
8385,0.09611775,0.1000455,3.6416749999999998
8417,0.095969,0.1000785,3.72846075
8449,0.09592575,0.10004450000000001,3.75389725
8481,0.09592475,0.1000985,3.7328550000000003
8513,0.09607575,0.099926,3.701171
8545,0.09578600000000001,0.100194,3.68771525
8577,0.09577,0.0998465,3.68748
8609,0.09587675000000001,0.1000355,3.7348897500000002
8641,0.09576725,0.100077,3.8222052499999997
8673,0.09607550000000001,0.09995000000000001,3.8690457499999997
8705,0.09594225,0.100036,3.8755525000000004
8737,0.09604625,0.10035949999999999,3.884819
8769,0.096115,0.10053999999999999,3.947742
8801,0.0958165,0.1002415,3.9832925
8833,0.09605225,0.1004025,3.990621
8865,0.09586449999999999,0.10028599999999999,4.02404075
8897,0.09590974999999999,0.1006495,4.0463725
8929,0.09612949999999999,0.1003935,4.07535725
8961,0.09590175000000001,0.1002355,4.06428975
8993,0.0960465,0.100311,4.03574375
9025,0.09593825,0.100438,4.05857025
9057,0.09598175,0.100349,4.058446
9089,0.096106,0.100052,4.083937
9121,0.096241,0.100435,4.08734125
9153,0.09632625,0.1005245,4.1324162499999995
9185,0.09638775000000001,0.100546,4.15618425
9217,0.0963685,0.10073399999999999,4.139710750000001
9249,0.0963435,0.100878,4.18464175
9281,0.09606275,0.100828,4.228093749999999
9313,0.09604025,0.10096949999999999,4.26549475
9345,0.09628225,0.10090350000000001,4.3141085
9377,0.09629325,0.10078100000000001,4.33355425
9409,0.09641575,0.100831,4.34532875
9441,0.0962875,0.1011185,4.3921455
9473,0.09615575000000001,0.1012325,4.391082
9505,0.09646149999999999,0.10127900000000001,4.397377
9537,0.09674425,0.10124849999999999,4.3969995
9569,0.09667175,0.10145850000000001,4.42777625
9601,0.0967295,0.101474,4.4464785
9633,0.09688175,0.10169700000000001,4.4416400000000005
9665,0.09680825,0.1016565,4.4488115
9697,0.09696250000000001,0.10169500000000001,4.470513
9729,0.0970675,0.10194049999999999,4.495407
9761,0.0970795,0.102165,4.518966
9793,0.0969685,0.1020325,4.546491
9825,0.0971095,0.1019915,4.569386
9857,0.09706275,0.101966,4.59107875
9889,0.09713075,0.1019145,4.63161175
9921,0.09725299999999999,0.1020925,4.6169987500000005
9953,0.097412,0.101773,4.6644015
9985,0.09734125,0.10211400000000001,4.6642244999999996
10017,0.09739,0.102251,4.6865765
10049,0.097337,0.102034,4.68925825
10081,0.0974835,0.10223399999999999,4.699587
10113,0.09724275,0.1022715,4.71495325
10145,0.09713225,0.10245399999999999,4.736067
10177,0.0972225,0.1021395,4.726024
10209,0.097371,0.101982,4.728524999999999
10241,0.09737875,0.10219500000000001,4.72201825
10273,0.097354,0.1021945,4.716108999999999
10305,0.09729225,0.10216800000000001,4.71563075
10337,0.09732925,0.1021085,4.7225085
10369,0.0972255,0.10195399999999999,4.73217575
10401,0.09702475,0.1020925,4.73428675
10433,0.0972195,0.10222149999999999,4.73715525
10465,0.097078,0.102186,4.7273195
10497,0.097213,0.102056,4.7453199999999995
10529,0.09747875,0.101913,4.7520265
10561,0.097098,0.101786,4.7723035000000005
10593,0.0970405,0.10191349999999999,4.785938
10625,0.097068,0.1021915,4.7868435
10657,0.09733375,0.1020625,4.79075275
10689,0.09728275,0.1018725,4.7913715
10721,0.09714824999999999,0.10191549999999999,4.8293645000000005
10753,0.097257,0.102082,4.830472500000001
10785,0.09733449999999999,0.102285,4.855106
10817,0.09721575,0.102192,4.855745000000001
10849,0.09751575000000001,0.10215350000000001,4.869877
10881,0.09737175,0.102203,4.85439375
10913,0.09727975,0.10251199999999999,4.86716525
10945,0.09763949999999999,0.102302,4.8919179999999995
10977,0.097645,0.102364,4.9221465
11009,0.09746425,0.102248,4.9207555
11041,0.097402,0.1024525,4.903567499999999
11073,0.09741825,0.10221949999999999,4.907086
11105,0.09738425,0.1024475,4.906177
11137,0.09743075,0.1022945,4.9121120000000005
11169,0.09754725,0.102481,4.92143925
11201,0.0975025,0.1026775,4.92790875
11233,0.09745125,0.1028685,4.933982250000001
11265,0.0975235,0.102708,4.954314
11297,0.0976575,0.102678,4.938780749999999
11329,0.09763274999999999,0.10258300000000001,4.931229
11361,0.09749550000000001,0.10281,4.941052
11393,0.09714575,0.1025325,4.971604
11425,0.097387,0.10284099999999999,4.9793635
11457,0.09747575,0.10299900000000001,4.991271749999999
11489,0.09756275,0.10270699999999999,4.9876320000000005
11521,0.097577,0.102876,4.999834
11553,0.097744,0.10287550000000001,5.01122125
11585,0.09775,0.103233,5.01343875
11617,0.09784675000000001,0.1033405,5.0048405
11649,0.09795324999999999,0.103349,5.0047335
11681,0.0977455,0.1031665,4.9974497499999995
11713,0.09791749999999999,0.1032515,5.0137175
11745,0.09769900000000001,0.1031995,5.0131285
11777,0.097609,0.1031785,5.0125105
11809,0.09795475000000001,0.1032515,5.0307535
11841,0.098165,0.1033325,5.0327215
11873,0.098082,0.1032675,5.057718250000001
11905,0.098078,0.10330349999999999,5.066416
11937,0.098021,0.103573,5.0535175
11969,0.09811399999999999,0.103247,5.076871499999999
12001,0.098196,0.103338,5.0683767500000005
12033,0.0980955,0.103329,5.07303425
12065,0.098176,0.1030755,5.110549499999999
12097,0.09767575,0.1029965,5.104831000000001
12129,0.09788775,0.103308,5.12954425
12161,0.09797375,0.103424,5.1085484999999995
12193,0.09787625,0.1035355,5.07848225
12225,0.098066,0.10326350000000001,5.0847675
12257,0.0980805,0.10339999999999999,5.1044265
12289,0.0980115,0.10370299999999999,5.1351517499999995
12321,0.0979795,0.1032875,5.130520499999999
12353,0.098178,0.103579,5.10964025
12385,0.098199,0.1034105,5.1062855
12417,0.0980225,0.1034655,5.13377675
12449,0.098152,0.103659,5.1410295
12481,0.09845949999999999,0.1035995,5.14046175
12513,0.0982695,0.10391800000000001,5.1487825
12545,0.098303,0.1038115,5.1668305
12577,0.0985,0.10354,5.1714395
12609,0.0981015,0.103833,5.1766345000000005
12641,0.09810975,0.103698,5.18268225
12673,0.09816925,0.10374749999999999,5.19481075
12705,0.0982365,0.1039075,5.1901935
12737,0.0981165,0.1039545,5.18839275
12769,0.09807925,0.10400300000000001,5.19838225
12801,0.09813225,0.1040915,5.20162975
12833,0.098568,0.104291,5.2132137499999995
12865,0.09808525,0.1042255,5.231868
12897,0.09823849999999999,0.10407,5.24078075
12929,0.09836125,0.103941,5.23965825
12961,0.0984655,0.10434650000000001,5.2342015
12993,0.0984385,0.10369400000000001,5.24963
13025,0.0985695,0.1038635,5.2442525
13057,0.09829225,0.1037325,5.24314775
13089,0.09822725,0.10362299999999999,5.26019375
13121,0.0983805,0.1041415,5.257531
13153,0.09832925,0.10408049999999999,5.263903
13185,0.09840549999999999,0.10436400000000001,5.26148225
13217,0.09828600000000001,0.104234,5.2765932499999995
13249,0.098454,0.104272,5.2690015
13281,0.09820825,0.1043705,5.27183175
13313,0.09829175000000001,0.10410749999999999,5.27886625
13345,0.0984605,0.1044885,5.2690755
13377,0.09818975,0.1043365,5.2693917500000005
13409,0.09840475,0.1044835,5.2672365
13441,0.09827,0.1043815,5.2759945
13473,0.09817275,0.1046125,5.279503500000001
13505,0.0982135,0.1046385,5.30626425
13537,0.09801725,0.104838,5.30326775
13569,0.098191,0.104774,5.30639125
13601,0.09821099999999999,0.1043785,5.3035205
13633,0.09835775000000001,0.1043805,5.3010535
13665,0.09844475,0.10414799999999999,5.3013942499999995
13697,0.0985545,0.104138,5.30804925
13729,0.09839149999999999,0.104307,5.30372375
13761,0.0981895,0.1043885,5.31743975
13793,0.097996,0.1042205,5.327011000000001
13825,0.098188,0.103993,5.328153
13857,0.0982055,0.10410849999999999,5.329039249999999
13889,0.098035,0.1044885,5.320802
13921,0.09821725,0.1042,5.31843875
13953,0.09823325,0.1041415,5.32323625
13985,0.09800125,0.104348,5.324243
14017,0.09810825000000001,0.104375,5.32588625
14049,0.09805175000000001,0.10413,5.33243375
14081,0.09833075,0.1043665,5.322114
14113,0.0983695,0.104312,5.33961725
14145,0.098313,0.10406,5.3503229999999995
14177,0.09832825,0.104091,5.345468
14209,0.0982725,0.104576,5.34598675
14241,0.09841725,0.1041935,5.351786
14273,0.0984035,0.1041045,5.34762875
14305,0.098398,0.104462,5.34869675
14337,0.09841899999999999,0.10457050000000001,5.352732250000001
14369,0.09835575,0.1049505,5.356108
14401,0.0984125,0.10495399999999999,5.35155225
14433,0.098522,0.10494700000000001,5.35654625
14465,0.0984215,0.10551050000000001,5.35536175
14497,0.09837325,0.1054,5.3669484999999995
14529,0.0983035,0.10556650000000001,5.367692
14561,0.09850199999999999,0.10537949999999999,5.367438
14593,0.0984585,0.1055375,5.3671515
14625,0.0985895,0.10519200000000001,5.3689634999999996
14657,0.09865375,0.1054525,5.366886
14689,0.09871075,0.1056015,5.36291225
14721,0.09844925,0.1055935,5.36980575
14753,0.098534,0.10578,5.36821775
14785,0.0985725,0.105281,5.36573075
14817,0.098394,0.1054535,5.3662607499999995
14849,0.098648,0.1052485,5.3641255
14881,0.09843974999999999,0.10519999999999999,5.3704
14913,0.09855725,0.105888,5.3619535
14945,0.0986015,0.1060715,5.3769655
14977,0.09856224999999999,0.1059055,5.373642500000001
15009,0.09876625,0.106042,5.379846
15041,0.09860875,0.106131,5.38400375
15073,0.0986645,0.10591249999999999,5.38776575
15105,0.09872049999999999,0.1058665,5.3926295
15137,0.09852074999999999,0.1060065,5.3859265
15169,0.098541,0.105625,5.3905605
15201,0.098501,0.1062065,5.38789
15233,0.09874374999999999,0.106244,5.38771425
15265,0.09881949999999999,0.106374,5.383358
15297,0.098722,0.105882,5.38939225
15329,0.099021,0.10642499999999999,5.393527499999999
15361,0.09892125,0.106299,5.3970995
15393,0.09902174999999999,0.1063065,5.3963145
15425,0.09901775,0.1065365,5.401018
15457,0.09906000000000001,0.1069325,5.3971350000000005
15489,0.099323,0.106411,5.391571750000001
15521,0.09916025,0.10656650000000001,5.39557325
15553,0.098998,0.10686000000000001,5.4046425
15585,0.09898124999999999,0.10645450000000001,5.4074805
15617,0.09867925,0.10668949999999999,5.4053005
15649,0.0988395,0.1069125,5.405706
15681,0.099072,0.106611,5.409829
15713,0.09909775000000001,0.106677,5.417613
15745,0.0988475,0.10656550000000001,5.416315750000001
15777,0.098918,0.1069295,5.4140955
15809,0.09879725,0.106585,5.419003249999999
15841,0.09860475,0.10713500000000001,5.4189255
15873,0.09846475,0.107242,5.421578
15905,0.0984905,0.1073005,5.41806225
15937,0.09842025,0.10749700000000001,5.41608625
15969,0.09847725,0.1076985,5.42651125
16001,0.09868375,0.1084175,5.4243115
16033,0.09873975,0.1078915,5.4325215
16065,0.09912649999999999,0.1074335,5.427841
16097,0.09891749999999999,0.10703599999999999,5.43181525
16129,0.0988085,0.107065,5.4303159999999995
16161,0.098857,0.1077725,5.433078999999999
16193,0.09918450000000001,0.108055,5.4338215000000005
16225,0.09887925,0.10852049999999999,5.4343585
16257,0.099049,0.107849,5.44045375
16289,0.098908,0.1082205,5.43668075
16321,0.09911475,0.1082475,5.44008675
16353,0.099011,0.1078115,5.437793500000001
16385,0.0989585,0.10747100000000001,5.43802875


==> noise-0.001.csv <==
1,-0.000258,-0.000217,-0.00016575
33,0.0371415,0.0386315,0.040350000000000004
65,0.07723450000000001,0.079323,0.08128725
97,0.10150999999999999,0.10382949999999999,0.10594125
129,0.117876,0.120361,0.12287825
161,0.129199,0.131834,0.1346865
193,0.136703,0.1397145,0.14279775
225,0.14176650000000002,0.144858,0.14801575
257,0.14476450000000002,0.1479835,0.15124925
289,0.14604,0.1496055,0.1529275
321,0.146736,0.15027000000000001,0.15323075
353,0.14626,0.1498865,0.15326325000000002
385,0.14550025,0.148832,0.152262
417,0.1441305,0.1474995,0.15122975
449,0.14264274999999998,0.1462585,0.14988674999999999
481,0.14118275,0.1446875,0.14825425
513,0.13943125,0.1430515,0.146811
545,0.13757875,0.1415365,0.145018
577,0.13631825,0.13972600000000002,0.14392
609,0.13473525,0.13836,0.14181549999999998
641,0.1336425,0.136905,0.14045875
673,0.1320925,0.135211,0.13933125
705,0.131013,0.134112,0.13805450000000002
737,0.12980975,0.13324350000000001,0.1371155
769,0.12914975,0.1324635,0.13600825
801,0.12827675,0.1314065,0.13486325
833,0.12730675,0.130585,0.13427699999999998
865,0.12642,0.1297075,0.13334925
897,0.12569075000000002,0.1290035,0.13270625
929,0.1248865,0.12818800000000002,0.1314555
961,0.12416575,0.127453,0.13088424999999998
993,0.12328375,0.126788,0.130349
1025,0.1226435,0.125981,0.129582
1057,0.121866,0.125299,0.12877375
1089,0.1211775,0.124226,0.12801425
1121,0.12046275000000001,0.12343799999999999,0.1271565
1153,0.119486,0.12287799999999999,0.12646375
1185,0.118697,0.12220249999999999,0.12568025
1217,0.11835475000000001,0.12144,0.1251455
1249,0.117472,0.1205345,0.124248
1281,0.1167415,0.11987249999999999,0.123581
1313,0.1159965,0.119178,0.12280875
1345,0.1155445,0.118429,0.1221065
1377,0.11464250000000001,0.11786,0.1208785
1409,0.11383025000000001,0.117139,0.12051025
1441,0.1132615,0.116252,0.11969375
1473,0.1126345,0.115633,0.11905825
1505,0.11171025,0.11461350000000001,0.118512
1537,0.1111765,0.1138825,0.117719
1569,0.11045125,0.113421,0.1169395
1601,0.110067,0.112567,0.11646325
1633,0.10935925,0.112137,0.1158595
1665,0.10837474999999999,0.111526,0.11516725
1697,0.10785075,0.11111850000000001,0.1145965
1729,0.1073315,0.110491,0.11394575000000001
1761,0.106708,0.11001150000000001,0.113398
1793,0.1060245,0.10932549999999999,0.1126705
1825,0.10575,0.1086,0.11232325
1857,0.10517725,0.108222,0.11151375
1889,0.104773,0.1077945,0.1112475
1921,0.10442975,0.1072175,0.1108475
1953,0.10367875,0.10691049999999999,0.11021625
1985,0.103262,0.1061355,0.10981975
2017,0.10274649999999999,0.1060035,0.10961475000000001
2049,0.1022015,0.105439,0.10902500000000001
2081,0.10190175000000001,0.105145,0.10864974999999999
2113,0.10160625,0.10486000000000001,0.10822775
2145,0.10136375,0.10414999999999999,0.10754625000000001
2177,0.10082325,0.1037985,0.10750375
2209,0.1004455,0.10335,0.10710525
2241,0.10014725000000001,0.103072,0.10689325
2273,0.09960250000000001,0.10278999999999999,0.10662425
2305,0.0994955,0.10249449999999999,0.106171
2337,0.0993295,0.10226,0.1057495
2369,0.098742,0.1017575,0.10534525
2401,0.0985405,0.10141700000000001,0.10534025
2433,0.098384,0.101361,0.1050055
2465,0.09814175,0.10108249999999999,0.1049055
2497,0.09789075,0.100963,0.1046935
2529,0.0977335,0.1006885,0.10430775
2561,0.09753375,0.100661,0.10384075000000001
2593,0.0970715,0.100304,0.10380550000000001
2625,0.0968755,0.099915,0.10345975
2657,0.096521,0.0997985,0.10342375
2689,0.09631475,0.0994225,0.1031715
2721,0.096122,0.0993,0.10296625
2753,0.09606525,0.09919,0.1026085
2785,0.09563375,0.0987885,0.10221475
2817,0.09541775,0.098621,0.10252075
2849,0.09533849999999999,0.09844800000000001,0.10213975
2881,0.0951815,0.098275,0.1021485
2913,0.09519375000000001,0.09815650000000001,0.10201175
2945,0.09498474999999999,0.0980935,0.10211625
2977,0.094709,0.097871,0.1020225
3009,0.094583,0.0976085,0.10160575
3041,0.09414975,0.0973465,0.101591
3073,0.09424450000000001,0.09729850000000001,0.10134850000000001
3105,0.094223,0.09729650000000001,0.101308
3137,0.09393850000000001,0.097197,0.101247
3169,0.09381375,0.097123,0.10103625
3201,0.09383949999999999,0.09720100000000001,0.10101225
3233,0.09378525,0.09687599999999999,0.10102875
3265,0.09359,0.0967855,0.10105175
3297,0.09348975,0.0965025,0.1009585
3329,0.09330225,0.09646,0.10063625
3361,0.09340525,0.09633649999999999,0.10063075
3393,0.0930815,0.0961845,0.1005695
3425,0.09299349999999999,0.09600049999999999,0.10058425
3457,0.09274550000000001,0.096042,0.10034299999999999
3489,0.09261475,0.0958715,0.1000215
3521,0.092652,0.0955815,0.09977825
3553,0.092719,0.0956485,0.09945375
3585,0.09270924999999999,0.095664,0.09978424999999999
3617,0.09258625,0.0956025,0.09996274999999999
3649,0.0924865,0.09558549999999999,0.10007625
3681,0.09237775000000001,0.0955535,0.100105
3713,0.09233025,0.0953955,0.10009175
3745,0.09211875,0.0952775,0.09982925000000001
3777,0.092116,0.0953145,0.10009825
3809,0.0920125,0.095356,0.100068
3841,0.091957,0.0955695,0.09994175
3873,0.09203025,0.095262,0.10035525
3905,0.091831,0.0953045,0.0998835
3937,0.09194424999999999,0.095262,0.0999935
3969,0.092018,0.0952225,0.0999695
4001,0.09176125,0.0951175,0.09962399999999999
4033,0.09154375000000001,0.0949235,0.09950450000000001
4065,0.09156924999999999,0.09466849999999999,0.09929025
4097,0.09155825,0.0946625,0.09926449999999999
4129,0.09166575,0.094561,0.09939975000000001
4161,0.09147525000000001,0.0947045,0.09956675
4193,0.09129075,0.094513,0.09928524999999999
4225,0.09123099999999999,0.0943375,0.0992995
4257,0.09133675,0.0942565,0.09956675
4289,0.0911595,0.09419050000000001,0.0997775
4321,0.09102575,0.094184,0.09947525
4353,0.0911425,0.094291,0.09961724999999999
4385,0.09118975,0.094304,0.099583
4417,0.09142625,0.094247,0.0997315
4449,0.091265,0.0942485,0.09960425
4481,0.0911905,0.09435,0.0998035
4513,0.091268,0.0942385,0.09986300000000001
4545,0.09131299999999999,0.09407299999999999,0.09989574999999999
4577,0.0911655,0.0941455,0.09994175000000001
4609,0.09087225,0.09414149999999999,0.0997445
4641,0.090849,0.09424,0.0996225
4673,0.0908885,0.09398000000000001,0.10054
4705,0.0910335,0.093997,0.1002895
4737,0.091036,0.094051,0.10035925000000001
4769,0.09108075,0.0941525,0.10101125
4801,0.091271,0.09429499999999999,0.10091375
4833,0.0914345,0.094469,0.10206024999999999
4865,0.091444,0.09429799999999999,0.10230825
4897,0.09111075,0.094576,0.1030635
4929,0.09131025,0.09460450000000001,0.1052535
4961,0.091261,0.0947715,0.10698674999999999
4993,0.09121575000000001,0.0946225,0.111341
5025,0.0911325,0.0944875,0.122741
5057,0.09125875,0.09449450000000001,0.389273
5089,0.0909375,0.094496,0.40800725
5121,0.09079275,0.0943725,0.65919375
5153,0.09089075,0.094243,0.74904375
5185,0.090938,0.0943695,1.2278395
5217,0.09122475,0.094383,1.60996725
5249,0.09093675,0.094138,1.6768157499999998
5281,0.09119025,0.0945235,1.73241325
5313,0.09113774999999999,0.094486,1.9812764999999999
5345,0.091047,0.09472900000000001,2.31589
5377,0.09096575,0.094186,2.4465909999999997
5409,0.09098175,0.094363,2.5046435
5441,0.09102175,0.0941795,2.484978
5473,0.09102600000000001,0.09415799999999999,2.53112125
5505,0.09097374999999999,0.094215,2.5615740000000002
5537,0.0908325,0.0943775,2.5807395
5569,0.09069075,0.09434200000000001,2.662554
5601,0.09090775,0.09431700000000001,2.656613
5633,0.090931,0.09436749999999999,2.65608325
5665,0.09103525000000001,0.094384,2.6791735
5697,0.09101475,0.094439,2.704582
5729,0.09121725,0.094389,2.7119295
5761,0.090987,0.0942685,2.63266375
5793,0.09097375,0.09418750000000001,2.6358492499999997
5825,0.09096475000000001,0.0942205,2.68967425
5857,0.09105425,0.094251,2.7376375
5889,0.0910665,0.09433,2.845997
5921,0.09101275,0.094272,2.87636875
5953,0.0908495,0.094226,2.8885817499999997
5985,0.09088,0.0943705,2.94708225
6017,0.09114125000000001,0.09456049999999999,2.980222
6049,0.09096475000000001,0.09441350000000001,2.9802855
6081,0.09104725,0.094707,3.1047884999999997
6113,0.09104325,0.0945665,3.1979995
6145,0.09109525,0.09475349999999999,3.17273375
6177,0.09105425,0.0948585,3.139666
6209,0.0910605,0.0950515,3.11452325
6241,0.09096874999999999,0.094943,3.124442
6273,0.09116750000000001,0.094884,3.1960465
6305,0.0910845,0.094591,3.296872
6337,0.09101775000000001,0.0947545,3.27794875
6369,0.0909155,0.0947655,3.292994
6401,0.09092625,0.09469949999999999,3.2995134999999998
6433,0.09080475,0.094633,3.3157395000000003
6465,0.090765,0.094676,3.3828222500000003
6497,0.090956,0.0947475,3.44385325
6529,0.09091774999999999,0.094608,3.48490625
6561,0.091051,0.094638,3.509953
6593,0.091222,0.094443,3.53115075
6625,0.0908365,0.094749,3.5675045
6657,0.0908235,0.0946645,3.5902622500000003
6689,0.09099375,0.0950275,3.614924
6721,0.090805,0.09477350000000001,3.62568875
6753,0.0909775,0.094941,3.6769745
6785,0.090963,0.094759,3.7319252499999997
6817,0.09085,0.094782,3.81856675
6849,0.09107599999999999,0.09473000000000001,3.8254475
6881,0.091154,0.0945845,3.8569785
6913,0.090804,0.09463350000000001,3.883915
6945,0.09081675,0.09435550000000001,3.9107455
6977,0.09088550000000001,0.094518,3.8723159999999996
7009,0.09089625,0.09454,3.908277
7041,0.0909355,0.094467,3.94069725
7073,0.09061999999999999,0.09440899999999999,3.93839725
7105,0.0906265,0.09455849999999999,3.9986992499999996
7137,0.09069975,0.094488,4.03886875
7169,0.0906865,0.0943885,4.027866
7201,0.09065125,0.0946855,4.0651055
7233,0.0907235,0.094572,4.0766075
7265,0.09088375,0.094876,4.07330725
7297,0.09055125,0.094539,4.0726189999999995
7329,0.09058825,0.09467700000000001,4.0858085
7361,0.09074875,0.0945715,4.1178405
7393,0.090811,0.09460650000000001,4.1228545
7425,0.090916,0.09490950000000001,4.13349675
7457,0.09099225,0.094813,4.138235
7489,0.0910315,0.0950515,4.15176875
7521,0.09094775,0.0950925,4.175791
7553,0.09109199999999999,0.09493950000000001,4.1865075
7585,0.09094374999999999,0.095111,4.208256749999999
7617,0.09112200000000001,0.09505050000000001,4.201437
7649,0.09112875000000001,0.0950195,4.23980275
7681,0.09116925000000001,0.094965,4.212831250000001
7713,0.09117075,0.0950075,4.19864325
7745,0.09099175000000001,0.09494050000000001,4.211509749999999
7777,0.09102125,0.09494949999999999,4.2200305
7809,0.09105275,0.09491,4.224201
7841,0.091072,0.09511449999999999,4.23977125
7873,0.09092825,0.095191,4.2490275
7905,0.090996,0.0952675,4.2660105
7937,0.09127099999999999,0.09514500000000001,4.28825725
7969,0.09132974999999999,0.09492149999999999,4.27686425
8001,0.09107599999999999,0.095012,4.28864875
8033,0.091025,0.09507550000000001,4.30731325
8065,0.0910745,0.0951925,4.309793
8097,0.09120775,0.09509100000000001,4.32887775
8129,0.091181,0.0948585,4.3143977499999995
8161,0.09112424999999999,0.0950365,4.31638525
8193,0.09115825,0.09488150000000001,4.32735875
8225,0.09101899999999999,0.095042,4.3172505
8257,0.09097425,0.0950085,4.32078775
8289,0.0911205,0.095066,4.34568775
8321,0.09105274999999999,0.0953875,4.34650225
8353,0.091149,0.0956145,4.35347325
8385,0.091238,0.0956255,4.36596
8417,0.09112025,0.0955935,4.36890325
8449,0.0913725,0.095438,4.37712125
8481,0.09105025,0.09578249999999999,4.389451
8513,0.09133949999999999,0.0956215,4.386734
8545,0.0913345,0.0956465,4.3913575
8577,0.091477,0.09567600000000001,4.391457
8609,0.0914945,0.095599,4.39715575
8641,0.09139475,0.09559899999999999,4.395952
8673,0.09153325,0.0954295,4.402503
8705,0.0913765,0.0954805,4.39124475
8737,0.0916115,0.095419,4.4019735
8769,0.09142375,0.0957625,4.40704075
8801,0.09164125000000001,0.0958065,4.40167025
8833,0.09150625,0.0959525,4.40572875
8865,0.09147,0.0958415,4.40552175
8897,0.09128675,0.0958265,4.41105725
8929,0.09147875,0.095696,4.40223175
8961,0.09152125,0.09557,4.410614000000001
8993,0.09110325,0.0956515,4.4182575
9025,0.09124425,0.095733,4.4302235
9057,0.091098,0.0958945,4.4263055
9089,0.09139775,0.0959965,4.43263225
9121,0.0914755,0.0959895,4.44249575
9153,0.091417,0.0960535,4.4366140000000005
9185,0.091385,0.0961475,4.4341472500000005
9217,0.09154799999999999,0.09590000000000001,4.44377925
9249,0.09151475,0.09593650000000001,4.4450125
9281,0.0914285,0.0958435,4.45112525
9313,0.09152325,0.09588450000000001,4.4508175
9345,0.09152225,0.0958885,4.451738499999999
9377,0.09166375,0.095806,4.46467325
9409,0.0917145,0.0960895,4.466437
9441,0.0915545,0.09624350000000001,4.460483249999999
9473,0.091623,0.0960705,4.4561275
9505,0.09154324999999999,0.0961885,4.4494305
9537,0.0914345,0.096428,4.45528325
9569,0.0913355,0.0962035,4.4609265
9601,0.0914455,0.0960625,4.4681305
9633,0.09139875,0.096057,4.46174275
9665,0.09158075,0.096158,4.460835250000001
9697,0.09153,0.0966615,4.4764064999999995
9729,0.09162225,0.09643550000000001,4.480384000000001
9761,0.0916775,0.0966635,4.48450325
9793,0.091596,0.0967885,4.47159675
9825,0.0915875,0.096864,4.4771005
9857,0.091652,0.0965345,4.478149
9889,0.09170375,0.0967195,4.4907175
9921,0.09168825,0.09691050000000001,4.484556
9953,0.0916655,0.0967365,4.48890825
9985,0.091368,0.0968055,4.4954865
10017,0.09176125,0.096666,4.4996565
10049,0.09170125,0.09667999999999999,4.4858205
10081,0.09174275,0.096797,4.50107775
10113,0.0917165,0.0967735,4.496273
10145,0.091734,0.09666050000000001,4.49838825
10177,0.09152825,0.09663,4.487049
10209,0.09170225,0.0968155,4.492408999999999
10241,0.09189,0.0969965,4.4998777500000005
10273,0.0917835,0.0972365,4.50023925
10305,0.091642,0.09704650000000001,4.50627925
10337,0.09168950000000001,0.097106,4.50765875
10369,0.09176125,0.097235,4.506845500000001
10401,0.09155075,0.09696099999999999,4.51305425
10433,0.09177925,0.096899,4.518611
10465,0.09175175,0.0966655,4.516550499999999
10497,0.09165375,0.09657199999999999,4.5114155
10529,0.09186949999999999,0.0968325,4.52335125
10561,0.09200675,0.09704650000000001,4.5225335
10593,0.091823,0.09722449999999999,4.528506999999999
10625,0.0919985,0.097416,4.5319955
10657,0.09193975,0.0978245,4.52288175
10689,0.09195025000000001,0.097619,4.52646425
10721,0.0920955,0.0977295,4.539828249999999
10753,0.09195300000000001,0.0974685,4.52265375
10785,0.09211749999999999,0.09771099999999999,4.5331755000000005
10817,0.09206325,0.09763350000000001,4.5291185
10849,0.0921405,0.09758700000000001,4.53608925
10881,0.09203875,0.098125,4.54146425
10913,0.09216099999999999,0.0979805,4.5522115
10945,0.091994,0.098175,4.5489535
10977,0.09194274999999999,0.097951,4.548577
11009,0.09195199999999999,0.0981245,4.55558275
11041,0.09193925,0.09829550000000001,4.559965999999999
11073,0.09204375000000001,0.09796099999999999,4.559076
11105,0.09191075,0.09801,4.559077
11137,0.09181675,0.0984525,4.5608812499999996
11169,0.0918125,0.098317,4.56744475
11201,0.09184200000000001,0.0983085,4.55760075
11233,0.09215725,0.098272,4.564039749999999
11265,0.09213674999999999,0.09834,4.5640515
11297,0.092197,0.099139,4.5655065
11329,0.09211525,0.0988175,4.568580750000001
11361,0.09217875,0.0989225,4.5717982500000005
11393,0.091957,0.098752,4.570780500000001
11425,0.0920215,0.0986995,4.579721
11457,0.092236,0.09864500000000001,4.5684070000000006
11489,0.09214875,0.09871650000000001,4.56957875
11521,0.0922505,0.098891,4.57863125
11553,0.09260075000000001,0.0994025,4.58645725
11585,0.09240825,0.0992065,4.58743675
11617,0.09258925,0.09921050000000001,4.58095475
11649,0.09232525,0.09921250000000001,4.582442250000001
11681,0.09230275,0.099021,4.58852675
11713,0.0921975,0.098827,4.58041225
11745,0.09229,0.0990905,4.591503250000001
11777,0.09245875,0.099188,4.59148075
11809,0.09218024999999999,0.099378,4.59662625
11841,0.0922885,0.0995085,4.594560250000001
11873,0.09246499999999999,0.100311,4.59336625
11905,0.092352,0.100152,4.5956735
11937,0.09224874999999999,0.100161,4.6045225
11969,0.09218175,0.1004775,4.5985
12001,0.0923215,0.100131,4.6002085
12033,0.09247174999999999,0.1006795,4.608572000000001
12065,0.09237875000000001,0.100543,4.6042499999999995
12097,0.0922535,0.1012155,4.60926275
12129,0.092227,0.1008315,4.6139045
12161,0.09231349999999999,0.100906,4.6136465
12193,0.09236349999999999,0.1010325,4.615079
12225,0.0926105,0.1009175,4.61695475
12257,0.09265075,0.10097300000000001,4.617788
12289,0.09262125,0.101713,4.61450875
12321,0.09266475,0.101406,4.6231095
12353,0.092625,0.10148499999999999,4.61727575
12385,0.09268475000000001,0.10433049999999999,4.62304725
12417,0.09244475,0.10466049999999999,4.6197289999999995
12449,0.0926525,0.1050995,4.61970175
12481,0.0924625,0.105722,4.62852725
12513,0.09233375,0.10792299999999999,4.63165125
12545,0.0922605,0.1168115,4.630767499999999
12577,0.09242775,0.1193515,4.6240232500000005
12609,0.09227875,0.1368995,4.634093
12641,0.0925225,0.1509275,4.63624275
12673,0.09259049999999999,0.250007,4.63248525
12705,0.0928735,0.7312215,4.644569499999999
12737,0.09272225,0.746005,4.641634
12769,0.092479,1.0749655,4.63797475
12801,0.09243375000000001,1.2671155,4.638096
12833,0.092378,1.3711280000000001,4.64113875
12865,0.09232075000000001,1.2431510000000001,4.63491475
12897,0.09228425000000001,1.345641,4.642971
12929,0.09257775,1.8724845,4.640931999999999
12961,0.09246325,2.104441,4.6441567500000005
12993,0.092195,2.3493425,4.651029250000001
13025,0.092234,2.320211,4.64720725
13057,0.0925955,2.2894885,4.65002975
13089,0.0924635,2.3127050000000002,4.64637475
13121,0.09257725,2.4692445000000003,4.6587645
13153,0.092587,2.5709359999999997,4.65051225
13185,0.09239325,2.6785855,4.650331
13217,0.0925815,2.7106494999999997,4.65795575
13249,0.09262075,2.7353555,4.65192275
13281,0.09252275,2.80532,4.65588125
13313,0.0925335,2.806914,4.6587612499999995
13345,0.092625,3.0502184999999997,4.662605
13377,0.09271225,3.042121,4.6662745
13409,0.0928845,3.069669,4.6612995
13441,0.09240825,3.1260120000000002,4.65904425
13473,0.09234049999999999,3.1506860000000003,4.65311825
13505,0.092579,3.1915815,4.664352
13537,0.09267449999999999,3.18827,4.674393
13569,0.09267225,3.1890355,4.6734860000000005
13601,0.09266425,3.1460395,4.66642775
13633,0.09268525,3.1674705000000003,4.66959625
13665,0.0928275,3.2358075,4.66941225
13697,0.09270175,3.2894110000000003,4.670052500000001
13729,0.092627,3.3370610000000003,4.67178975
13761,0.09264775,3.3940580000000002,4.673249
13793,0.09264800000000001,3.4303445000000004,4.6798165
13825,0.092533,3.4631610000000004,4.683243
13857,0.0927755,3.5162815,4.68524675
13889,0.09273525,3.5199455,4.68934775
13921,0.092772,3.5308735,4.68321325
13953,0.09255925,3.5550170000000003,4.68460175
13985,0.09269575000000001,3.5696944999999998,4.6827535000000005
14017,0.09276899999999999,3.595314,4.6728945
14049,0.09285675,3.6125274999999997,4.6750240000000005
14081,0.09293575,3.6222250000000003,4.68341325
14113,0.09282075000000001,3.6742955,4.68644025
14145,0.09296750000000001,3.696782,4.68745275
14177,0.09280350000000001,3.7461625,4.689201
14209,0.09293625,3.7589040000000002,4.68626725
14241,0.092925,3.7605645,4.6918050000000004
14273,0.09332925,3.756545,4.68525
14305,0.0933225,3.785588,4.686209
14337,0.09331475,3.8250200000000003,4.68948325
14369,0.09340825,3.8611945,4.6943735
14401,0.0933665,3.8975345,4.699026
14433,0.09309575,3.879168,4.702185500000001
14465,0.09326675000000001,3.8740959999999998,4.6984319999999995
14497,0.0931965,3.9113815,4.69344275
14529,0.0931925,3.973561,4.692783
14561,0.09340375000000001,3.98695,4.69778525
14593,0.09315799999999999,4.011318,4.6976077499999995
14625,0.09316474999999999,4.0167765,4.69823725
14657,0.09306149999999999,4.0305385000000005,4.69827525
14689,0.09308725000000001,4.043931000000001,4.7005669999999995
14721,0.09294100000000001,4.0946715000000005,4.7031962499999995
14753,0.09286025,4.135493,4.69929725
14785,0.09312375,4.161588,4.696244
14817,0.09301325,4.1568125,4.696635
14849,0.09299775,4.131000500000001,4.69823025
14881,0.09323474999999999,4.1616415,4.69452075
14913,0.0929895,4.145853000000001,4.69997925
14945,0.09323025,4.1399105,4.69941625
14977,0.09306725,4.1714155,4.6986810000000006
15009,0.09328375,4.191027999999999,4.6982775
15041,0.09312025,4.200777,4.69763
15073,0.09337925,4.208023,4.7017342499999994
15105,0.0931475,4.206799999999999,4.70764575
15137,0.09327925,4.21419,4.70976725
15169,0.0930475,4.2121865,4.708679
15201,0.09291825000000001,4.211202,4.70619625
15233,0.09284175,4.223217,4.7030855
15265,0.09287424999999999,4.257053,4.707212
15297,0.09266125,4.248552,4.70710075
15329,0.0930425,4.259542,4.71180925
15361,0.09318875,4.265835,4.70982175
15393,0.09291775,4.264984500000001,4.7097965
15425,0.09316975,4.2623805,4.710429749999999
15457,0.092979,4.2621155,4.7088855
15489,0.0933135,4.2734425,4.71152275
15521,0.093106,4.276877499999999,4.711952
15553,0.09314625,4.2909615,4.71620575
15585,0.09326925,4.292731,4.709051
15617,0.09320475,4.305105,4.70431
15649,0.093293,4.31864,4.70770675
15681,0.093303,4.3230275,4.708982
15713,0.09327875,4.3219674999999995,4.7107575
15745,0.09332875,4.323463,4.712142
15777,0.09330875000000001,4.3212085,4.7124655
15809,0.09308575,4.328671999999999,4.7140615
15841,0.09305,4.327161,4.7110125
15873,0.09331425,4.339258,4.712338000000001
15905,0.0930885,4.3437920000000005,4.7187755
15937,0.0930845,4.360424500000001,4.71422975
15969,0.09297074999999999,4.3603375,4.713641
16001,0.09285425,4.348074,4.71502625
16033,0.09296125,4.3462505,4.716229
16065,0.09326799999999999,4.3441845,4.71297125
16097,0.09332599999999999,4.350122000000001,4.715320999999999
16129,0.093253,4.3405765,4.7160055
16161,0.09355374999999999,4.3542195,4.71796975
16193,0.09342275,4.346534999999999,4.7153925
16225,0.09357725,4.344665,4.71961875
16257,0.093505,4.3484495,4.715515
16289,0.09334025,4.3466015,4.718469
16321,0.09343175,4.350823,4.715638
16353,0.09363724999999999,4.366318,4.71723025
16385,0.09366274999999999,4.3884805,4.7228085


==> runstats.csv <==
1,-0.000378,-0.000309,-0.0002921,-0.000275,-0.000266,-0.000257,-0.00025,-0.000242,-0.000234,-0.00022444999999999998,-0.000217,-0.000207,-0.0002,-0.000189,-0.000177,-0.000164,-0.000153,-0.0001378499999999999,-0.00011479999999999996,-7.694999999999993e-05,9.9e-05
33,0.035122,0.03983575,0.0408039,0.041367850000000005,0.0417814,0.04224025,0.0425971,0.0429546,0.0432674,0.0435979,0.0439495,0.0442319,0.044585799999999995,0.044979,0.0454221,0.045799,0.046283399999999995,0.0467359,0.0473215,0.048176949999999996,0.052348
65,0.084395,0.09033830000000001,0.09174439999999999,0.0924732,0.0932974,0.09384475,0.0942457,0.09473965000000001,0.0952134,0.09556484999999999,0.0959255,0.09633125000000001,0.0967876,0.09727235,0.0977876,0.0983365,0.0987692,0.09954415,0.1004067,0.1012364,0.151038
97,0.120509,0.12829975,0.1294079,0.13042325000000002,0.13128040000000002,0.1319225,0.13248269999999998,0.13327795,0.1338046,0.1342833,0.1348205,0.1354138,0.1359332,0.13635044999999998,0.1369055,0.137666,0.1385084,0.13933130000000002,0.1402884,0.141738,1.362963
129,0.152094,0.16003835,0.161851,0.1631957,0.1639622,0.16467874999999998,0.1655306,0.16624629999999999,0.1668864,0.1674891,0.168225,0.1688249,0.16952160000000002,0.1702787,0.1709186,0.171853,0.1726202,0.17374230000000002,0.1749355,0.1768722,3.015516
161,0.180434,0.18876895,0.1905455,0.1919976,0.1931158,0.19405375,0.1946906,0.19564905,0.1962538,0.19705720000000002,0.19785350000000002,0.1985186,0.1992526,0.19996935000000002,0.2009907,0.20201449999999999,0.202971,0.2039242,0.2057338,0.20802900000000002,3.519829
193,0.205289,0.21318250000000002,0.2158315,0.2174416,0.21864240000000001,0.21951150000000003,0.2207604,0.2213671,0.22227840000000001,0.22329995,0.2240355,0.22508835,0.225885,0.2267912,0.2277003,0.22868275,0.229822,0.23112615,0.2329468,0.23589545,3.937564
225,0.229305,0.23490875,0.23812509999999998,0.24058625,0.2416708,0.24282399999999998,0.2438004,0.24480364999999998,0.2458632,0.24673255,0.247693,0.24880185,0.2494812,0.2504066,0.251305,0.25258225,0.253608,0.25490765,0.257368,0.2610128,4.202991
257,0.24683,0.2552684,0.2583768,0.2603668,0.261882,0.26315049999999995,0.2645378,0.26563555,0.26658719999999997,0.26753255000000004,0.26847350000000003,0.2694875,0.2705304,0.2714756,0.2724299,0.27370925,0.2749362,0.27659045000000004,0.27888660000000004,0.2834835,4.206498
289,0.263722,0.27293455,0.27581039999999996,0.27795485000000003,0.2798084,0.280885,0.2823953,0.2836069,0.2846928,0.28579205,0.2867185,0.28750400000000004,0.2885826,0.2900111,0.2911327,0.29256024999999997,0.293741,0.2956979,0.2984853,0.3024237,4.189033
321,0.275451,0.28809,0.2909893,0.29340175,0.2949572,0.2966375,0.2978858,0.29881065,0.3001666,0.30147240000000003,0.302537,0.303557,0.304889,0.30627155,0.3074943,0.30883475000000005,0.3101866,0.31221450000000006,0.3151389,0.32044530000000004,4.543334
353,0.289319,0.30087965,0.3040457,0.30651249999999997,0.30854980000000004,0.31007675,0.3115544,0.3125243,0.31372,0.31495144999999997,0.3164395,0.3177212,0.3190746,0.3205846,0.3217183,0.32314675000000004,0.3249574,0.32683419999999996,0.3294937,0.33494820000000003,4.509789
385,0.298676,0.31258185,0.3150304,0.31808854999999997,0.319817,0.32128025,0.3228375,0.32449775000000003,0.3257616,0.3270761,0.32833999999999997,0.32967314999999997,0.3309126,0.33251865,0.3338352,0.33527250000000003,0.3369456,0.33902345,0.34191900000000003,0.34821700000000005,4.490813
417,0.307792,0.32193945,0.3253973,0.32755725,0.3293132,0.3310425,0.3327817,0.3341135,0.3357212,0.3369486,0.338451,0.33946515,0.340833,0.34231290000000003,0.3440577,0.345769,0.3471252,0.34962315,0.3521083,0.3598609,4.466574
449,0.315471,0.32958930000000003,0.333384,0.33557755,0.3373978,0.3390375,0.3407915,0.3424369,0.3439702,0.3453664,0.346543,0.34789915,0.349479,0.3507408,0.3525766,0.35455325,0.3561204,0.35843729999999996,0.3614114,0.36806490000000003,4.462655
481,0.320138,0.33558845000000004,0.3394666,0.34217725,0.344238,0.34604650000000003,0.3473833,0.3493831,0.3507346,0.35234815,0.3535155,0.35505425,0.356234,0.35778109999999996,0.3599792,0.36132325,0.36334079999999996,0.36589305,0.36920739999999996,0.37603040000000004,4.45553
513,0.326529,0.3412148,0.34517760000000003,0.34725855,0.350041,0.351916,0.3533345,0.35463735,0.3563226,0.3578615,0.359382,0.3608469,0.3622568,0.36337965,0.3653538,0.36725025,0.3690344,0.37192815,0.3756295,0.382407,4.466935
545,0.33136,0.3450836,0.3495997,0.3523884,0.3543618,0.35628325000000005,0.3579804,0.3593552,0.36103820000000003,0.3624203,0.36372550000000003,0.3653523,0.3668656,0.3683084,0.3702982,0.37183075,0.3739366,0.3767398,0.38077550000000004,0.3882927,4.465903
577,0.336284,0.34846000000000005,0.353237,0.3556309,0.3579444,0.3594905,0.361681,0.3634425,0.3648354,0.36589675,0.3672885,0.36865845,0.3703306,0.3721354,0.3739245,0.37572025,0.377725,0.38065279999999996,0.384852,0.3931335,4.464252
609,0.339642,0.35190835,0.35561180000000003,0.35877685000000004,0.3604676,0.36299899999999996,0.3646757,0.3660942,0.3674748,0.3689635,0.370527,0.37174425,0.3735712,0.3753638,0.3767514,0.378487,0.3808774,0.38405670000000003,0.3883223,0.3990041000000001,4.477566
641,0.339328,0.3539777,0.3579055,0.3610178,0.3629554,0.36478775,0.3665463,0.36825854999999996,0.3698112,0.37115254999999997,0.3726215,0.37383415000000003,0.37512260000000003,0.37706145,0.3788028,0.38091749999999996,0.383364,0.38642765,0.3905534,0.4044799500000003,4.559986
673,0.33894,0.35610915,0.35932200000000003,0.36207425,0.3645798,0.36658749999999996,0.3682185,0.36980399999999997,0.37108399999999997,0.372721,0.3738565,0.375246,0.376578,0.37851815,0.380384,0.38257725,0.3846936,0.38860245000000004,0.39260710000000004,0.43858565000000155,4.606463
705,0.339172,0.35683825,0.36061770000000004,0.3632363,0.3656526,0.3671645,0.3690224,0.37065555,0.3722512,0.3737468,0.374943,0.37597635,0.377249,0.3790192,0.3813285,0.38342675,0.3856194,0.38945795,0.3933236,0.46839030000000065,4.592475
737,0.312609,0.35756295000000005,0.3608655,0.3637571,0.3655856,0.36761975,0.3693455,0.37100675,0.3724872,0.3737788,0.374954,0.3764905,0.378064,0.3792897,0.3811865,0.3833305,0.3864346,0.38944065,0.39410470000000003,0.4711802500000002,4.58321
769,0.256801,0.35652825,0.3606033,0.36371149999999997,0.365792,0.367825,0.3693563,0.3709856,0.372367,0.37375780000000003,0.375057,0.37624155,0.37737139999999997,0.37920395,0.38105859999999997,0.38332625,0.3858884,0.38953275,0.3947514,0.47718315000000017,4.588603
801,0.211569,0.35620005000000005,0.3601862,0.36253925,0.3648726,0.3669475,0.3685176,0.36998135,0.371347,0.37276975,0.37404099999999996,0.37549735,0.377255,0.3786256,0.380365,0.38262825,0.385245,0.3889591,0.3946019,0.4928803000000001,4.602053
833,0.175095,0.3551435,0.35896320000000004,0.36154925,0.3639218,0.3660735,0.3674747,0.36860185,0.3701934,0.3715733,0.37298149999999997,0.37404175,0.3758586,0.37731485,0.37948770000000004,0.381183,0.3834636,0.3875329,0.3933195,0.5252494000000002,4.614136
865,0.143947,0.35390085,0.3574069,0.3605798,0.3625854,0.36408450000000003,0.3658444,0.3674386,0.3686796,0.3702252,0.371134,0.37266225000000003,0.3739556,0.37584445,0.377824,0.37975974999999995,0.382067,0.38548140000000003,0.39204150000000004,0.5567940500000008,4.628619
897,0.117435,0.3523138,0.3561112,0.35875155,0.36093959999999997,0.36248675,0.3639139,0.36525225,0.3664998,0.3680906,0.3696205,0.37082465000000003,0.372241,0.37378125,0.37625739999999996,0.37782175,0.380228,0.3830841,0.3896691,0.5689229500000007,4.669287
929,0.094624,0.3501466,0.35428610000000005,0.3569158,0.3587876,0.36044575,0.3618016,0.3632061,0.364649,0.36604785,0.3675345,0.36871225,0.3699782,0.37147635,0.3734116,0.37562675,0.3780046,0.38163605,0.386509,0.5945710000000003,4.701334
961,0.077035,0.34830564999999997,0.3520342,0.35429675,0.356558,0.357777,0.3593819,0.3608657,0.362367,0.363742,0.3647985,0.36616645000000003,0.3675178,0.368928,0.3708975,0.373,0.3758108,0.37855305,0.38422470000000003,0.5827163500000003,4.801248
993,0.060491,0.3449438,0.3494625,0.35184185,0.3540132,0.35542725,0.3570319,0.35842715,0.3598832,0.36139655000000004,0.36242549999999996,0.3635588,0.3647632,0.36652745,0.36818500000000004,0.3702205,0.3730306,0.37629465,0.38095100000000004,0.566174750000001,4.756889
1025,0.049894,0.34265085,0.3467026,0.34899795,0.350984,0.35282375,0.354246,0.355871,0.3572126,0.35849995,0.35967550000000004,0.36098185,0.362473,0.36374164999999997,0.3655167,0.3676855,0.3699082,0.37325484999999997,0.3791538,0.5770020500000028,4.756096
1057,0.041388,0.3398156,0.3431596,0.3457229,0.3479666,0.3498795,0.3514809,0.35310779999999997,0.354497,0.35558809999999996,0.3566365,0.35818895,0.3591882,0.3607032,0.3626165,0.36450325,0.3672818,0.369726,0.375859,0.6066439000000008,4.784289
1089,0.034036,0.33699725,0.3407524,0.34296135,0.3454858,0.3469515,0.3488034,0.349932,0.3511704,0.35250925,0.35390299999999997,0.35520145000000003,0.3564874,0.3580101,0.3595703,0.36153274999999996,0.3640446,0.36719725000000003,0.37583900000000003,0.620335450000001,4.803592
1121,0.02845,0.33438999999999997,0.3380011,0.34050775,0.3426674,0.34431225,0.3456389,0.3473072,0.3484116,0.34943375,0.350755,0.3522731,0.3538332,0.35520925,0.3567055,0.358464,0.3614336,0.3647706,0.3734271,0.6164238000000001,4.824626
1153,0.024495,0.3321864,0.33519160000000003,0.33773285,0.3395352,0.34119900000000003,0.3427964,0.3441431,0.3455966,0.3466736,0.3478065,0.34952964999999997,0.350734,0.35213574999999997,0.3541151,0.35570875,0.358583,0.36137155000000004,0.37239320000000004,0.6710245000000016,4.86174
1185,0.022095,0.3296434,0.3323367,0.3346615,0.337038,0.338661,0.33993280000000003,0.3411333,0.3423332,0.34347364999999996,0.344939,0.34638290000000005,0.3477758,0.34930449999999996,0.3514542,0.353136,0.35566519999999996,0.35940700000000003,0.37666859999999996,0.7940543500000012,4.895669
1217,0.017839,0.32634965,0.3293809,0.3319405,0.3339654,0.33583725,0.3370644,0.33828735,0.3395352,0.3408356,0.3421885,0.34370315,0.3453256,0.34684780000000004,0.3481955,0.35056825,0.3525938,0.3562864,0.3720461000000001,1.7414256000000026,4.957945
1249,0.015155,0.323707,0.32696200000000003,0.32926305,0.3313172,0.332957,0.3344607,0.3356317,0.3368668,0.33810250000000003,0.3393625,0.3407089,0.34214419999999995,0.3437752,0.34541710000000003,0.347158,0.3492366,0.35272375,0.371305,1.9334250000000168,5.04915
1281,0.012577,0.321149,0.3239402,0.32682325,0.3286578,0.3301785,0.3317185,0.33296555,0.3342214,0.3352455,0.336504,0.33781335,0.33922,0.3408925,0.3421616,0.34431725,0.3464544,0.3500417,0.3683446000000001,2.2356695000000038,4.989349
1313,0.009528,0.31836565,0.3214147,0.32387555,0.325842,0.3278205,0.3288292,0.33010855,0.3314046,0.33257325,0.333622,0.334803,0.3364126,0.33801525,0.3394977,0.34120375,0.3436846,0.3475761,0.3658062000000001,2.348524700000005,4.974997
1345,0.00654,0.31585915,0.3191241,0.3213208,0.3235308,0.32484975,0.3262505,0.32747360000000003,0.328478,0.32965564999999997,0.33104199999999995,0.332419,0.3335554,0.33499485,0.3370094,0.33877925000000003,0.3414602,0.34541105,0.3662718,2.610461150000003,4.994972
1377,0.00694,0.3132635,0.3164707,0.31881665,0.3210224,0.3224185,0.32365489999999997,0.32523755,0.3263022,0.3273132,0.328548,0.32968715,0.3309342,0.33266894999999996,0.33422,0.33608525,0.3387452,0.3432253,0.3657396,2.486143000000019,5.002658
1409,0.004509,0.30993815,0.31445069999999997,0.31634890000000004,0.3184468,0.319806,0.3209653,0.32252015,0.323652,0.3246529,0.32578050000000003,0.3269995,0.328458,0.3298996,0.3314148,0.33335475000000003,0.3357742,0.3403377,0.36593830000000005,2.497611350000015,5.031097
1441,0.002893,0.3078185,0.3114993,0.31397445,0.3158576,0.31725275,0.3187462,0.31969995,0.3209214,0.32213735,0.32309299999999996,0.32437515,0.32589219999999997,0.32709285,0.32890230000000004,0.33090125,0.333156,0.3377626,0.3651788000000001,2.6749275500000036,5.061515
1473,0.001286,0.30486695,0.3087315,0.31134134999999996,0.31286519999999995,0.31436775,0.31570139999999997,0.31698725,0.31831180000000003,0.31939545,0.3204805,0.3217599,0.3229022,0.3240927,0.32610490000000003,0.3284475,0.330542,0.3353136,0.3608704000000001,2.7610120000000133,5.067977
1505,0.001022,0.30274955000000003,0.3063188,0.30816954999999996,0.31045300000000003,0.312052,0.3132754,0.3143413,0.3155436,0.31692995,0.3180855,0.31942725,0.3205476,0.32199735,0.3234053,0.32552875,0.327934,0.33242915,0.3532698,2.9533876000000014,5.071401
1537,0.000672,0.30016375,0.3031814,0.30543430000000005,0.3077756,0.30964025,0.3106562,0.3117916,0.3131366,0.31435365,0.31568050000000003,0.3167447,0.31829440000000003,0.31953475000000003,0.32091610000000004,0.32324175,0.3255764,0.32921935,0.34882300000000005,3.1473610000000067,5.095505
1569,0.001733,0.29708435,0.3008147,0.3032709,0.3049024,0.30641675,0.3081359,0.30954585,0.3107166,0.3120242,0.313473,0.31467205,0.3157322,0.31701015,0.3185413,0.32058875,0.3228028,0.32633065,0.3457488,3.2405140000000023,5.109218
1601,0.001026,0.2947628,0.2981093,0.30063085,0.30226959999999997,0.303836,0.30524,0.3067243,0.3081488,0.309333,0.31070699999999996,0.3120059,0.31306280000000003,0.31448305,0.316319,0.31797675,0.3205302,0.32377,0.3446402000000001,3.294156750000002,5.133602
1633,-0.000133,0.29213235000000004,0.29530059999999997,0.298046,0.2998036,0.30135025,0.3028746,0.30421865000000003,0.3053666,0.3064926,0.307863,0.3090528,0.3103212,0.31218705,0.31345789999999996,0.31524050000000003,0.31731,0.32086095000000003,0.34204550000000006,3.3317657000000027,5.151644
1665,0.000957,0.2888993,0.29260149999999996,0.2952264,0.29753019999999997,0.2989665,0.3004882,0.30153495,0.302425,0.30369475,0.3048655,0.30625235,0.3076982,0.3091255,0.3107748,0.31256425,0.3147106,0.31782255,0.34053830000000007,3.3302143500000008,5.161345
1697,-0.00108,0.2862273,0.2905316,0.29281884999999996,0.2947666,0.2964575,0.29779680000000003,0.29892915000000003,0.299892,0.30104315000000004,0.302199,0.30331090000000005,0.3045884,0.3063909,0.3079028,0.309674,0.31212639999999997,0.31442790000000004,0.34066670000000016,3.3577986500000017,5.182285
1729,-0.00057,0.2831003,0.2875283,0.290196,0.2922644,0.29382825,0.2953436,0.29628705,0.29734520000000003,0.2985006,0.29959800000000003,0.3008307,0.3021242,0.30353935000000004,0.3051001,0.3066605,0.309219,0.31212,0.3378547000000001,3.3879616000000015,5.200212
1761,0.000156,0.2802032,0.2850987,0.28777844999999996,0.2898778,0.291663,0.2926904,0.29379695,0.2948922,0.2960464,0.29733,0.29854985,0.2998366,0.30127175,0.3030168,0.3042785,0.3060888,0.30915840000000006,0.32709850000000007,3.4140989500000014,5.211878
1793,-0.001381,0.27736095,0.28269269999999996,0.28539395,0.28721779999999997,0.28853375,0.289966,0.29136175,0.2926608,0.29362165,0.294653,0.29596995,0.2973092,0.29878035000000003,0.300225,0.30180475,0.3033314,0.3066054,0.32715920000000004,3.411214400000011,5.224309
1825,-0.001724,0.27459285,0.2804314,0.2830507,0.28468540000000003,0.2858995,0.28738080000000005,0.28859914999999997,0.2898006,0.29110745,0.292181,0.293291,0.294779,0.29603205,0.2974885,0.29918825,0.3012048,0.30383975,0.32121560000000005,3.582984400000003,5.22651
1857,-0.001467,0.27195410000000003,0.27822830000000004,0.2804522,0.282095,0.28341225000000003,0.2848346,0.2859079,0.287157,0.28820609999999997,0.289593,0.29100345,0.2919708,0.2937358,0.295333,0.296837,0.298849,0.30245655,0.3159901,3.6588944,5.249343
1889,-0.000132,0.26864805,0.2750631,0.277902,0.2792966,0.28073675,0.2819907,0.2833734,0.28482959999999996,0.28608955,0.2874945,0.28862175,0.2900434,0.2912308,0.2927856,0.294423,0.2966206,0.29934065,0.31083980000000005,3.658741150000001,5.2643
1921,0.001529,0.2662854,0.2721457,0.27525239999999995,0.2769598,0.27858975,0.2799544,0.28097515,0.282184,0.2835746,0.2848935,0.2861808,0.2872758,0.28854775,0.28994440000000005,0.29138925,0.293619,0.296623,0.3095025,3.6804541500000014,5.284472
1953,0.002308,0.2622064,0.269195,0.27204915,0.2745086,0.276179,0.2774746,0.27848735,0.2794372,0.2808761,0.28201350000000003,0.2834006,0.2845254,0.2857348,0.287498,0.289221,0.29083359999999997,0.29404755000000005,0.3041545,3.69426135,5.295572
1985,0.005583,0.25895945,0.266504,0.2695998,0.2715196,0.273295,0.27466440000000003,0.27569105,0.276843,0.27831095,0.27956349999999996,0.28047700000000003,0.28165019999999996,0.28315880000000004,0.2843828,0.28644875000000003,0.2885356,0.2919734,0.30161310000000013,3.7101967000000022,5.307874
2017,0.00879,0.25592750000000003,0.2634312,0.2668371,0.2688938,0.2704835,0.27211680000000005,0.27342005,0.2744472,0.27559789999999995,0.2768525,0.27799635,0.2791594,0.28022415,0.2819678,0.28387975,0.2856786,0.2893623,0.3024642000000001,3.7205672500000038,5.316638
2049,0.000519,0.25264775,0.2607892,0.2640809,0.2662272,0.26763000000000003,0.2690787,0.2707092,0.2716414,0.27301949999999997,0.27386350000000004,0.2751429,0.2761614,0.2778069,0.2791442,0.28085475,0.2830168,0.28644305000000003,0.30120470000000005,3.729440050000002,5.324963
2081,-0.011378,0.24918155,0.2580269,0.26130535,0.2632852,0.26495775,0.2665883,0.26765985,0.268731,0.27009555,0.271062,0.2723852,0.273679,0.27508935,0.2764652,0.27823225,0.2804764,0.2840912,0.2996089,3.7525399500000005,5.317803
2113,-0.02373,0.24519685,0.25583300000000003,0.2585444,0.2607406,0.2622385,0.26347560000000003,0.26475380000000004,0.26602699999999996,0.26730775,0.2683355,0.2700513,0.271241,0.27265174999999997,0.273955,0.275518,0.278025,0.28088085,0.29751970000000005,3.7528371000000007,5.329004
2145,-0.036988,0.2416201,0.2529264,0.25570679999999996,0.2578698,0.25934275,0.2606989,0.2619419,0.263305,0.26457705,0.26589450000000003,0.26718970000000003,0.2683936,0.2696365,0.2708901,0.27275425,0.27508319999999997,0.27805725,0.29588180000000003,3.7552470500000044,5.344015
2177,-0.052566,0.23939785,0.2494628,0.25268795,0.2552146,0.25662575,0.2580804,0.2593603,0.260757,0.2619931,0.263156,0.26438665,0.26583860000000004,0.2670736,0.2684873,0.2704805,0.2723356,0.27573005,0.29306060000000006,3.7825141000000024,5.369172
2209,-0.07081,0.23242175,0.246983,0.2505469,0.2525528,0.25405275,0.25547380000000003,0.25675129999999996,0.2579562,0.25929185,0.260299,0.2617648,0.2630152,0.26431475,0.26584270000000004,0.26742499999999997,0.2693402,0.27277415,0.2926795,3.81825805,5.381412
2241,-0.086391,0.23061445000000003,0.2441779,0.2472993,0.2496718,0.2513515,0.2526679,0.25404345,0.2552312,0.2566695,0.2577245,0.2588824,0.260117,0.2615306,0.2630987,0.26461049999999997,0.2664994,0.2696256,0.29590600000000017,3.8371182500000005,5.38638
2273,-0.093634,0.22642870000000004,0.2414109,0.2446969,0.2466636,0.2485135,0.2500282,0.25121465000000004,0.2523624,0.25350809999999996,0.25494649999999996,0.25624985,0.2575572,0.25909,0.2607536,0.262,0.2639178,0.26728145,0.3325499000000004,3.8209993500000023,5.391921
2305,-0.098453,0.21570860000000003,0.238405,0.24167750000000002,0.24366500000000002,0.2457905,0.24724000000000002,0.24849405,0.2497388,0.2510027,0.25227299999999997,0.25371585,0.25482479999999996,0.25609065,0.2575175,0.25920475,0.2613246,0.26430605,0.3512543000000001,3.826104850000003,5.408825
2337,-0.101367,0.21350575000000002,0.2361221,0.23903860000000002,0.2413316,0.2427165,0.2444519,0.245639,0.2469898,0.24794185,0.2492395,0.25052929999999995,0.2517966,0.25318419999999997,0.2548422,0.256479,0.2585696,0.26162440000000003,0.37630520000000073,3.853745700000003,5.416834
2369,-0.10275,0.2106012,0.23382989999999998,0.23640255000000002,0.2380624,0.239981,0.2413977,0.2427321,0.2443794,0.24528705,0.246391,0.2478619,0.2489528,0.25034335,0.2516462,0.25326750000000003,0.2557112,0.25820655,0.43631510000000145,3.888948400000001,5.426249
2401,-0.104552,0.2062655,0.2304035,0.23361780000000001,0.2355904,0.2369555,0.23848950000000002,0.23962825000000001,0.241178,0.2425406,0.24355,0.2447826,0.24611460000000002,0.2474538,0.2488599,0.25058749999999996,0.25267660000000003,0.25594110000000003,0.5563747000000012,3.9158714500000005,5.437771
2433,-0.103128,0.2008007,0.2273261,0.23037385000000002,0.23254119999999998,0.233865,0.2353121,0.2366943,0.2383146,0.23963864999999998,0.2408225,0.2420858,0.243193,0.244322,0.2458563,0.24776375,0.250015,0.25349900000000003,0.6082499000000025,3.9325096000000004,5.452396
2465,-0.104647,0.19257370000000001,0.22427080000000002,0.22718069999999999,0.2294282,0.23084125,0.23254850000000002,0.2342821,0.2352246,0.23670950000000002,0.23773149999999998,0.23887809999999998,0.2403246,0.2414377,0.2430591,0.24480675,0.2465792,0.25031275000000003,0.7015629000000008,3.9598337000000003,5.456198
2497,-0.104698,0.19021295000000002,0.2211797,0.22401145,0.2263842,0.22818125,0.2298429,0.23116365,0.2321614,0.23359515,0.23477,0.23609245,0.237196,0.23830300000000001,0.2397902,0.2416315,0.2435484,0.24718320000000002,0.7143069000000022,3.9772354000000005,5.472656
2529,-0.104143,0.1837919,0.2181024,0.22127285000000002,0.22375140000000002,0.22541175000000002,0.2268943,0.2282112,0.2295212,0.2306491,0.231746,0.23291965,0.2342878,0.23539564999999998,0.2367354,0.23871675,0.2405716,0.2439616,0.6300443000000023,3.9995880000000055,5.469903
2561,-0.103046,0.17933725,0.2144602,0.21848510000000002,0.2205478,0.22248875,0.22406299999999998,0.2253213,0.2264802,0.22762345,0.22875099999999998,0.2300401,0.2312218,0.23246745,0.2338806,0.2355495,0.23774420000000002,0.24158190000000002,0.6695046000000018,4.020423200000003,5.483856
2593,-0.100294,0.17935505000000002,0.2114371,0.21561005,0.2176826,0.219393,0.22078810000000001,0.22231215,0.2236804,0.22473574999999998,0.225785,0.22694245,0.2280782,0.229459,0.2308924,0.2322715,0.23467179999999999,0.23901885,0.7369361000000068,4.038831400000002,5.500136
2625,-0.098839,0.17662115,0.2085205,0.21247585,0.2148146,0.2163815,0.2178316,0.21932325,0.220606,0.221458,0.22266950000000002,0.22398145,0.2249886,0.22626625,0.2276134,0.2293395,0.231747,0.23553105000000005,1.3138109000000004,4.062235250000001,5.508151
2657,-0.098466,0.1718114,0.205019,0.20974199999999998,0.2115996,0.21321525,0.2147635,0.2158388,0.2174808,0.2185814,0.21954649999999998,0.22064565,0.221842,0.2230829,0.2245811,0.2263675,0.2284198,0.23247275,1.5942509000000025,4.082496850000001,5.502398
2689,-0.095351,0.17288635,0.2018268,0.2063583,0.208409,0.21007150000000002,0.2114198,0.2130031,0.2138922,0.2148961,0.216159,0.2173979,0.2187204,0.2199913,0.2213762,0.22294150000000001,0.2250154,0.2291922,1.5255369000000025,4.0860800500000005,5.505663
2721,-0.093941,0.16749245,0.19810730000000001,0.2026343,0.2050476,0.2066615,0.2081435,0.2093571,0.21052300000000002,0.2116181,0.212766,0.21410435,0.215502,0.21671005000000002,0.2180338,0.2199065,0.2215946,0.22580755,1.4631934000000109,4.12434625,5.509229
2753,-0.091219,0.16535355,0.1954461,0.1992912,0.2016486,0.20358074999999998,0.2048231,0.20591715,0.2072112,0.2083735,0.2094945,0.21055515,0.2118768,0.2134801,0.2150036,0.216426,0.2188654,0.22309759999999998,1.862390900000001,4.128978200000001,5.522994
2785,-0.089339,0.16205185,0.1922839,0.19617705,0.19822120000000001,0.20006225,0.2015689,0.20269564999999998,0.2038876,0.20505605,0.2062475,0.20757655,0.2085304,0.21011835,0.2116662,0.21357325,0.2161954,0.22022195,2.077337600000001,4.16329865,5.52025
2817,-0.086687,0.1594526,0.1893777,0.19296480000000002,0.19475499999999998,0.1965345,0.197937,0.19922975,0.2005682,0.201636,0.2024895,0.2041579,0.20547200000000002,0.20683975,0.208573,0.21038025,0.2126568,0.2170395,2.1855627000000046,4.165501500000001,5.545321
2849,-0.083779,0.15689830000000002,0.1865908,0.1895263,0.1917068,0.1937105,0.1950684,0.19639785,0.1973836,0.19833954999999998,0.19942300000000002,0.2010951,0.2023146,0.2035034,0.20513350000000002,0.2072135,0.2094852,0.21352675000000002,2.4512249,4.19839985,5.553266
2881,-0.080991,0.15243479999999998,0.1828954,0.1866306,0.1887742,0.19047775,0.1916657,0.19302185,0.1940008,0.19519830000000002,0.1961565,0.1974678,0.1990428,0.20035415,0.2018792,0.20350200000000002,0.2063306,0.21047615,2.4923875000000004,4.220391850000001,5.541731
2913,-0.076347,0.14992955000000002,0.18003080000000002,0.18339650000000002,0.185628,0.18729325,0.18858640000000002,0.18987104999999999,0.19101959999999998,0.1918795,0.19310650000000001,0.1939768,0.19549640000000001,0.19689125,0.19880330000000002,0.20029625,0.202882,0.20709045,2.558785700000002,4.2550585000000005,5.559861
2945,-0.074874,0.14845480000000003,0.1770899,0.18001965,0.182453,0.184168,0.1854114,0.18656609999999998,0.1877666,0.18875845,0.1898865,0.191002,0.192429,0.19387680000000002,0.1952843,0.19692425,0.1995922,0.20297055000000006,2.6692598,4.274103300000001,5.570112
2977,-0.072297,0.14648925000000002,0.1737801,0.1769706,0.1797774,0.18109750000000002,0.1822484,0.18339305,0.1845802,0.18573119999999999,0.1865905,0.18779605,0.1891404,0.19043285,0.19200240000000002,0.1937565,0.1963894,0.20043185,2.719570400000002,4.3015335,5.559725
3009,-0.068123,0.14469454999999998,0.1704158,0.17414025,0.1764016,0.17790225,0.17921589999999998,0.18035265,0.181609,0.18249165,0.18359750000000002,0.1846859,0.1860624,0.18737475,0.1892024,0.191101,0.1931318,0.19739020000000002,2.8149356000000014,4.3295716,5.587809
3041,-0.066867,0.1424334,0.1673012,0.17106169999999998,0.1731614,0.174711,0.1761904,0.1773246,0.17841479999999998,0.17941955,0.18056850000000002,0.1818349,0.1829862,0.1841825,0.18585480000000001,0.18775524999999998,0.1900754,0.19506559999999998,2.9554829000000016,4.343494800000001,5.584501
3073,-0.063587,0.14033775,0.1647491,0.16785575000000003,0.1700976,0.17147875,0.17297880000000002,0.17407050000000002,0.17543240000000002,0.17660495,0.1774965,0.1783954,0.1797802,0.1811991,0.182877,0.18501025,0.1870128,0.19232575000000002,2.9979875000000002,4.38333135,5.57095
3105,-0.062434,0.13820765000000002,0.16184089999999998,0.1646939,0.167024,0.16880475,0.17022640000000003,0.1715268,0.17250680000000002,0.1734137,0.17432,0.17524325000000002,0.17638620000000002,0.17815555,0.1797888,0.18161625,0.1839598,0.18840635000000003,2.9754719000000005,4.398614550000001,5.582761
3137,-0.06008,0.1373689,0.15903040000000002,0.16180355000000002,0.1640386,0.16572674999999998,0.1671437,0.16847215,0.16940239999999998,0.17037575,0.17152,0.17254695,0.1735726,0.1749408,0.1765526,0.17856624999999998,0.1803134,0.18544775000000005,2.9697984000000006,4.421853550000002,5.579798
3169,-0.057299,0.1367575,0.1558495,0.1592374,0.16122219999999998,0.16279325,0.1640537,0.16512944999999998,0.1662894,0.16731525,0.1684525,0.16968665,0.1708866,0.1721648,0.1737221,0.17562875,0.1774808,0.18263755,2.9618679,4.443243300000002,5.589133
3201,-0.053267,0.13446215,0.15302480000000002,0.15632465,0.1582262,0.16015174999999998,0.1611894,0.1625155,0.163337,0.16441825000000002,0.16574149999999999,0.1670597,0.1682298,0.16941405,0.1708528,0.1725105,0.1746952,0.18013130000000002,2.9632735,4.4628152000000005,5.578428
3233,-0.051312,0.13626625,0.1501097,0.15376045,0.155724,0.15729825,0.15846380000000002,0.1594563,0.16061340000000002,0.16155545,0.1627425,0.16404364999999999,0.1651956,0.1666919,0.1682023,0.16956300000000002,0.17192639999999998,0.1776922,3.0020925000000007,4.46703745,5.591829
3265,-0.049327,0.13375674999999998,0.1477485,0.15115945,0.1531282,0.1546515,0.1557224,0.156805,0.1576546,0.1588049,0.15985700000000003,0.1611091,0.162478,0.16360935000000001,0.1652098,0.167115,0.1689354,0.17475754999999998,3.0622348000000015,4.481170650000001,5.588872
3297,-0.047281,0.13234495,0.1452275,0.14847739999999998,0.1504184,0.15189075,0.15302780000000002,0.15422059999999999,0.155338,0.15625395,0.1572135,0.1587379,0.1597356,0.1612562,0.162535,0.1640085,0.1663108,0.17258645000000006,3.159836100000002,4.509137750000001,5.629348
3329,-0.044906,0.1307577,0.1429839,0.14593925,0.1478152,0.14918075,0.1505439,0.15155885,0.1528536,0.15387095,0.15484900000000001,0.155928,0.1572016,0.1585327,0.15991550000000002,0.16130325,0.1637426,0.17014695000000007,3.218959500000001,4.5395048000000005,5.640637
3361,-0.042005,0.1290639,0.140073,0.14352875,0.14525559999999998,0.14664675,0.1482124,0.1493224,0.15023599999999998,0.15122344999999998,0.152398,0.1536809,0.15472719999999998,0.15609484999999998,0.1572898,0.15882200000000002,0.1615224,0.1676555,3.2797809000000004,4.561827250000002,5.637917
3393,-0.038515,0.1253463,0.1384434,0.14109145,0.1428628,0.144432,0.1457988,0.14684275000000002,0.1479538,0.148868,0.149624,0.15065495,0.1520104,0.1533582,0.1546727,0.1563695,0.15855180000000002,0.164327,3.345718800000001,4.608459850000003,5.647249
3425,-0.035989,0.1239728,0.1359201,0.13881185000000001,0.1403626,0.141956,0.1433711,0.14431985,0.1455932,0.14638425,0.14727849999999998,0.14850939999999999,0.1494756,0.15072934999999998,0.1522124,0.15415175,0.1563644,0.16283365000000002,3.4082199,4.624915900000002,5.648496
3457,-0.033866,0.1216942,0.1339688,0.13669735,0.1382058,0.13957725,0.1409911,0.1421407,0.14311559999999998,0.1440721,0.145075,0.14634755,0.1472826,0.14840605,0.1499331,0.151805,0.1541626,0.16368045000000006,3.4556051000000005,4.640979500000002,5.6563
3489,-0.027937,0.12282660000000001,0.1316496,0.1342197,0.1362624,0.1374205,0.1386464,0.13995735,0.1410422,0.14200485,0.142886,0.14391325,0.145124,0.1461277,0.147596,0.14949600000000002,0.151749,0.16325760000000003,3.485029900000001,4.650226400000001,5.654149
3521,-0.026527,0.12004065,0.1296936,0.13238634999999999,0.13387860000000001,0.1354435,0.13663140000000001,0.13771005,0.1386278,0.13942445,0.140689,0.14166405,0.14276940000000002,0.1437935,0.1452697,0.14701475,0.1498932,0.16514580000000098,3.5464428000000003,4.6557272,5.676292
3553,-0.023146,0.1189934,0.1274179,0.13031345,0.1320454,0.13343925,0.1346314,0.1355397,0.1367012,0.1376457,0.1385565,0.1394024,0.14049140000000002,0.1416159,0.1431113,0.14501550000000002,0.1470884,0.16404725000000056,3.6005048,4.652045550000003,5.685889
3585,-0.020802,0.116911,0.1257261,0.12865535,0.13021059999999998,0.131432,0.1324554,0.13345625,0.134532,0.1355442,0.1362965,0.13726280000000002,0.13847800000000002,0.1399393,0.1412511,0.14290750000000002,0.14519200000000002,0.18041305000000246,3.6193318000000003,4.666024200000002,5.680619
3617,-0.018401,0.1164825,0.1238605,0.1265243,0.1284834,0.129636,0.130656,0.1315838,0.1326672,0.1336803,0.134477,0.135494,0.13669320000000001,0.13801825,0.13936030000000002,0.140988,0.1431144,0.28514165000000374,3.6258866000000007,4.676268,5.681559
3649,-0.016161,0.11578395,0.1220907,0.12479045,0.12631320000000001,0.12769975,0.1288162,0.12974855,0.1306004,0.13141355,0.1326185,0.1337289,0.13494340000000002,0.1358319,0.1375792,0.13888525000000002,0.14161159999999998,0.32593000000000105,3.6287900000000004,4.6973979,5.673535
3681,-0.012355,0.11397020000000001,0.1197998,0.1228231,0.12442980000000001,0.1259515,0.1270366,0.1279122,0.12877740000000001,0.12968475,0.13060549999999999,0.13173685,0.13295659999999998,0.13428185,0.13542990000000002,0.13700675,0.13921999999999998,0.3625964500000039,3.6452484000000003,4.6923136,5.671949
3713,-0.010447,0.11220065,0.1186417,0.1209033,0.1228158,0.12404275000000001,0.1254851,0.1262562,0.1272696,0.12802755,0.12903,0.1300625,0.131302,0.13253135,0.1339719,0.135208,0.1378392,0.3613779000000047,3.677965,4.7095263,5.689282
3745,-0.008215,0.1102008,0.1174829,0.119751,0.1212112,0.1224635,0.1236344,0.1246099,0.12555439999999998,0.12678240000000002,0.1274405,0.12839145000000002,0.1294988,0.13078315,0.1319369,0.13365025,0.1365858,0.3665551500000044,3.6787504,4.7152508,5.693204
3777,-0.005986,0.1088506,0.1154555,0.1179893,0.11968480000000001,0.121153,0.1220287,0.12311885,0.1241002,0.1252353,0.126122,0.12702275,0.128002,0.12888259999999999,0.1301793,0.13216925000000002,0.1348716,0.5420299000000041,3.6692677000000002,4.726547050000001,5.695917
3809,-0.002744,0.10759835000000001,0.11447800000000001,0.11629930000000001,0.11805639999999999,0.11944725,0.1205541,0.12168440000000001,0.1225702,0.1234787,0.124379,0.12551465,0.12643959999999999,0.127301,0.1286051,0.1306345,0.1338574,0.5975395000000052,3.7216152000000013,4.7392961499999995,5.706156
3841,-0.004633,0.10668390000000001,0.1128829,0.11508655000000001,0.1165956,0.11791425,0.1191619,0.1201793,0.1210006,0.1218752,0.1229485,0.1238244,0.12486440000000001,0.12593490000000002,0.12702370000000002,0.12886999999999998,0.1323894,0.636616700000017,3.7373022000000002,4.763068100000001,5.710221
3873,-0.00868,0.10596610000000001,0.11135070000000001,0.11374985,0.1153878,0.11671575000000001,0.1177821,0.11863325000000001,0.1195226,0.12064205,0.121404,0.12219959999999999,0.1233398,0.12447665000000001,0.1257434,0.1276735,0.1308502,0.5890171500000111,3.7430051000000004,4.7835225,5.72636
3905,-0.020488,0.10571595,0.1105976,0.11219515000000001,0.1140834,0.1153615,0.1163011,0.11738345,0.1183122,0.1193409,0.12021799999999999,0.12108075,0.12198479999999999,0.12293175,0.1242868,0.126248,0.1292794,0.5473380000000061,3.8505357,4.7884821,5.728011
3937,-0.036761,0.1044701,0.1094145,0.11147195,0.1126608,0.114071,0.1150002,0.11597355,0.117043,0.1179523,0.1189195,0.1196977,0.12076100000000001,0.1218761,0.1229922,0.1248395,0.128021,0.6385422500000055,3.8773150000000003,4.8126013,5.739886
3969,-0.048708,0.10327975,0.10817600000000001,0.1100975,0.1114608,0.112828,0.1139061,0.11485555,0.1157328,0.1166065,0.117502,0.11868355,0.1194708,0.12069615,0.1220693,0.1239405,0.1268406,0.8880884500000199,3.8983349,4.8192458,5.741518
4001,-0.054713,0.10243605,0.10699689999999999,0.10910325,0.11044359999999999,0.1114975,0.1125492,0.11373849999999999,0.1145072,0.1155033,0.1164355,0.1172761,0.118178,0.11928865,0.1206859,0.122741,0.12553000000000003,0.8460762500000378,3.9240956000000002,4.829909250000001,5.738142
4033,-0.060097,0.10145385,0.10642230000000001,0.10818075,0.1094226,0.11048749999999999,0.11159659999999999,0.1124416,0.1133008,0.1141766,0.1150635,0.1162073,0.117146,0.118151,0.1195374,0.12168825,0.124222,1.2909511000000067,3.9253145000000003,4.833656250000001,5.747204
4065,-0.06245,0.0996765,0.10519869999999999,0.1068682,0.1082246,0.10915125,0.11035940000000001,0.1114266,0.1122064,0.11294775,0.113692,0.11475415,0.11598960000000001,0.1171603,0.1185606,0.12041075,0.1231966,1.310579850000002,3.9459527000000003,4.83278335,5.756639
4097,-0.064581,0.09952105,0.10474109999999999,0.10584945,0.1070388,0.108272,0.1093889,0.11005555,0.1109046,0.11191185,0.11297299999999999,0.11373445,0.1146622,0.1159852,0.1176891,0.119042,0.12196400000000002,1.2860241000000032,3.993082400000001,4.8440800500000005,5.769899
4129,-0.067154,0.0992474,0.10307039999999999,0.10501805,0.1061414,0.1072045,0.1080663,0.10904115,0.1099628,0.11094275,0.11185149999999999,0.11287174999999999,0.1137896,0.11514535000000001,0.1164849,0.11830325,0.1211132,1.1259900500000064,4.0098102,4.8627039000000005,5.768403
4161,-0.066886,0.09724695,0.1023479,0.10411485,0.1051478,0.10617599999999999,0.10707660000000001,0.1080103,0.1089502,0.10993794999999999,0.11084,0.11206365,0.11301560000000001,0.11404655000000001,0.1152469,0.1171885,0.12061240000000001,1.17964595000001,4.0236364,4.874076500000001,5.784842
4193,-0.065991,0.0969552,0.1015871,0.10319955,0.10429920000000001,0.10519624999999999,0.10621090000000001,0.10711075,0.108112,0.1090777,0.1099745,0.11073625000000001,0.1118768,0.1130819,0.1143966,0.11591875,0.1189808,1.1263901500000104,4.0495729,4.88339725,5.789742
4225,-0.067132,0.0962965,0.1007623,0.1022108,0.1034692,0.1044385,0.105346,0.1062657,0.1074044,0.10835895000000001,0.10914499999999999,0.1100973,0.1110368,0.11226015,0.1135474,0.1150165,0.1183998,1.4211798000000044,4.038445600000001,4.88447,5.80458
4257,-0.068636,0.09621125000000001,0.0997842,0.10160155000000001,0.10280260000000001,0.103667,0.1046602,0.10548825,0.1062812,0.10735220000000001,0.10838249999999999,0.10924775,0.11014800000000001,0.11142215,0.11270590000000001,0.1142165,0.11721980000000001,1.464747050000001,4.0702668,4.882747300000001,5.803765
4289,-0.069911,0.0955666,0.0990441,0.10075655,0.1020528,0.10295975,0.10393210000000001,0.10473510000000001,0.1057148,0.10655935,0.1074475,0.10853005,0.1095842,0.1106699,0.1119452,0.113427,0.1170774,1.4805701000000124,4.074999300000001,4.8840352000000005,5.815567
4321,-0.068959,0.0956329,0.0985056,0.0999903,0.10098299999999999,0.10204225,0.1030367,0.10412175,0.10490239999999999,0.10577025,0.106634,0.10766945,0.1088036,0.10991334999999999,0.11117210000000001,0.1126665,0.11632880000000001,1.441945200000007,4.0975359000000005,4.908637750000002,5.823858
4353,-0.068627,0.09504175,0.0976696,0.0990649,0.1005524,0.10125975000000001,0.1022584,0.10308265,0.10411419999999999,0.1050374,0.1059685,0.1071426,0.1079548,0.109051,0.11011510000000001,0.1118545,0.11472760000000003,1.5035040000000133,4.1267078,4.941925100000001,5.822535
4385,-0.069749,0.0945545,0.0971318,0.098609,0.099792,0.100584,0.10152130000000001,0.10253465,0.1034784,0.1044581,0.105368,0.10632905,0.1072384,0.1083622,0.1092954,0.1114205,0.11465020000000001,1.5269289500000127,4.124976800000001,4.961133200000001,5.807416
4417,-0.070949,0.09381590000000001,0.0965285,0.09808645,0.099209,0.10008675,0.100801,0.1016442,0.1027078,0.10358045,0.1045235,0.10566755,0.1065342,0.10753755,0.1087231,0.11044375000000001,0.114613,1.526743850000011,4.1584368000000005,4.96241775,5.82482
4449,-0.070537,0.09298705,0.09600009999999999,0.09762665000000001,0.0984788,0.09948475,0.100258,0.1011489,0.1020948,0.1031305,0.104047,0.1050961,0.1062058,0.10700405,0.1082509,0.109833,0.1134122,1.5604912500000117,4.1889483,4.9750991,5.837105
4481,-0.069231,0.09285995,0.0953955,0.0965854,0.0977454,0.09876175000000001,0.0996606,0.10036165000000001,0.1013416,0.10233285,0.103397,0.1044,0.1054264,0.1063253,0.1072258,0.10901225,0.11282720000000002,1.55853970000001,4.2073125000000005,4.97611795,5.846139
4513,-0.067926,0.0924219,0.09486560000000001,0.09628765,0.0972934,0.098167,0.0989577,0.0999993,0.1007,0.1015601,0.1027145,0.10367205,0.104557,0.10543050000000001,0.1065995,0.10845400000000001,0.11235000000000002,1.6813525000000058,4.2148601999999995,4.980133250000002,5.857475
4545,-0.06511,0.09160489999999999,0.0942268,0.0956134,0.0964668,0.09747575,0.09844570000000001,0.09925695,0.100174,0.10111285,0.10215099999999999,0.10306355,0.1040706,0.10484785,0.1060862,0.10776975,0.1107718,1.8412691500000045,4.2222651,4.980954200000004,5.870256
4577,-0.063752,0.09121599999999999,0.0938626,0.09502715,0.0960682,0.09697900000000001,0.0978386,0.09864880000000001,0.0996026,0.1004853,0.1014935,0.10244015,0.10356900000000001,0.10454555,0.1056903,0.10736174999999999,0.1114516,1.829236000000008,4.2315516,4.971069600000004,5.869727
4609,-0.062157,0.09097205,0.0931925,0.09420865,0.09527820000000001,0.09635575,0.0975593,0.09829625,0.09912,0.1000254,0.100826,0.1018705,0.1028302,0.10381675,0.1051019,0.10652924999999999,0.1108098,1.837670250000001,4.2498963000000005,4.987560500000003,5.869257
4641,-0.061033,0.09041325,0.0926092,0.0938519,0.09499139999999999,0.095927,0.0967696,0.0977869,0.0987392,0.0995332,0.1003425,0.10129485,0.10218479999999999,0.10332575000000001,0.1046601,0.10674650000000001,0.11057420000000001,1.834089500000006,4.2728648,4.991924550000001,5.873643
4673,-0.059774,0.08955655,0.09194039999999999,0.09322155,0.09422520000000001,0.09536475,0.0964236,0.09733019999999999,0.0981314,0.0989299,0.1000485,0.10095065,0.101653,0.10266045,0.1041517,0.106292,0.110252,1.9779934000000232,4.2674016,4.994620250000003,5.881244
4705,-0.057392,0.0888208,0.0915242,0.09280285,0.094182,0.094984,0.0958939,0.09679965,0.0975632,0.09861735,0.09951950000000001,0.10045409999999999,0.1014204,0.102371,0.10373500000000001,0.10612425,0.110046,2.206315900000003,4.2896556000000015,5.0550108,5.878949
4737,-0.054744,0.0885306,0.0909432,0.09239265,0.093549,0.09474875,0.09543670000000001,0.09643365,0.09730939999999999,0.0982181,0.0989345,0.0999399,0.100709,0.10189345,0.1037016,0.1056995,0.11014620000000004,2.2399686000000005,4.331304,5.040794350000001,5.897151
4769,-0.053258,0.0883505,0.0906584,0.0920706,0.0930806,0.0940425,0.0951186,0.09605235000000001,0.09705799999999999,0.0979903,0.0987705,0.0996793,0.1005904,0.10174755,0.1029916,0.105629,0.110588,2.237539550000002,4.378546000000001,5.040560550000001,5.899824
4801,-0.04996,0.08812855,0.09035570000000001,0.09157620000000001,0.0928052,0.09385675,0.0949732,0.09570825000000001,0.0966286,0.0975199,0.0984595,0.09921864999999999,0.1002268,0.1014375,0.10287210000000001,0.105036,0.10975180000000001,2.248416450000002,4.3918268000000005,5.039952750000003,5.895431
4833,-0.047651,0.08791840000000001,0.08973650000000001,0.09133325,0.0924478,0.09335025,0.0943033,0.0952616,0.0961522,0.09686865,0.097931,0.09871595,0.0998348,0.1008358,0.1025065,0.10474449999999999,0.109225,2.309788650000009,4.4193469,5.0366069000000016,5.896198
4865,-0.045397,0.0872898,0.0893163,0.09090465,0.092045,0.09294,0.09398949999999999,0.0947719,0.0955654,0.0965977,0.0975105,0.09841145,0.0994716,0.1006165,0.1022052,0.104545,0.10926880000000004,2.3757745500000227,4.428326800000001,5.0558104,5.903028
4897,-0.041667,0.0867325,0.08928470000000001,0.09062765,0.0914658,0.0925425,0.0936281,0.09447660000000001,0.09550940000000001,0.09650795000000001,0.0974415,0.0983652,0.0991812,0.1003568,0.1019404,0.1041295,0.109762,2.793405250000008,4.448426700000001,5.074145750000001,5.900128
4929,-0.038366,0.08650495,0.0886511,0.0902767,0.0912734,0.0922785,0.093302,0.09409545,0.0949526,0.09604235,0.096931,0.0981178,0.098882,0.0999199,0.1018316,0.10373950000000001,0.1101356,2.8654821500000116,4.4608135,5.077254050000001,5.920047
4961,-0.038741,0.08630195,0.08819980000000001,0.08982395,0.090987,0.09212524999999999,0.0930292,0.093985,0.0950782,0.09580525,0.096666,0.09754734999999999,0.0984758,0.09971565,0.1011753,0.10347524999999999,0.1094528,2.8529584000000114,4.4899115,5.0915963,5.908937
4993,-0.037553,0.08612375000000001,0.08815830000000001,0.08938270000000001,0.0910408,0.091997,0.0927928,0.0935896,0.0945558,0.0954517,0.096465,0.0974276,0.0981988,0.09920935,0.1008713,0.10313475,0.1095192,2.982526400000007,4.5056143,5.0989113,5.916788
5025,-0.03736,0.08599735,0.0876548,0.0897506,0.090725,0.091555,0.0925337,0.0934879,0.0943998,0.09517584999999999,0.09627949999999999,0.0970427,0.0979594,0.0991447,0.1005282,0.102609,0.10817580000000006,3.0953573500000084,4.5178270000000005,5.0954406,5.928413
5057,-0.036727,0.08565365,0.087544,0.0891995,0.0906182,0.09140725,0.0924399,0.093224,0.0941964,0.09504565000000001,0.096107,0.09700255,0.097859,0.09898654999999999,0.10042190000000001,0.1029375,0.10905600000000003,3.134582750000004,4.5585786,5.1105868999999995,5.920224
5089,-0.037227,0.08540945,0.0873006,0.0891697,0.0903516,0.09131349999999999,0.091993,0.09309150000000001,0.0939122,0.0948491,0.0957375,0.0966763,0.0977666,0.0988484,0.10017530000000001,0.102675,0.10999180000000001,3.164548650000006,4.569023100000001,5.1214997,5.929095
5121,-0.037605,0.0848403,0.0870408,0.08881855000000001,0.0900884,0.09112575,0.0919454,0.0929329,0.09400019999999999,0.09471585,0.09564,0.09664315,0.09756580000000001,0.09869435,0.1001962,0.102626,0.11034680000000001,3.147856850000005,4.5916751,5.14344235,5.929087
5153,-0.038018,0.08457615,0.0868936,0.088651,0.08988360000000001,0.090823,0.0918502,0.0927721,0.0936178,0.09433369999999999,0.0954275,0.0963615,0.09730880000000001,0.09853635000000001,0.1000679,0.10194475,0.11000200000000006,3.3413523000000054,4.5841237,5.138779200000002,5.928883
5185,-0.039191,0.08429555,0.0869404,0.0885736,0.0897096,0.09080175,0.0916874,0.09264955000000001,0.0934844,0.0945392,0.095399,0.0962948,0.097136,0.09836205,0.1000325,0.10230475,0.11090900000000004,3.395725250000004,4.566960000000001,5.146802050000001,5.935802
5217,-0.040536,0.08394220000000001,0.0864887,0.08865515,0.0898704,0.09092975,0.09171040000000001,0.09244385000000001,0.0932678,0.09404105,0.09515850000000001,0.0960297,0.096947,0.09812925,0.0997147,0.10247375,0.11896340000000025,3.3931486500000028,4.588251400000001,5.162014900000001,5.945945
5249,-0.041399,0.0835153,0.0867301,0.08807045,0.08972920000000001,0.09072274999999999,0.0915859,0.0924643,0.0933748,0.09403785,0.09496550000000001,0.09575945,0.0969766,0.0981557,0.0999824,0.10229875,0.11823600000000015,3.4079313000000004,4.580069700000002,5.172982650000002,5.934535
5281,-0.042701,0.0834035,0.0864209,0.08837840000000001,0.0895822,0.090533,0.09144139999999999,0.09224875,0.0929846,0.0938588,0.0948165,0.09574605,0.096919,0.09798224999999999,0.0997019,0.1024175,0.11843700000000025,3.4069360500000028,4.5964582,5.194207400000001,5.94278
5313,-0.042923,0.0838201,0.086319,0.08822205,0.08935799999999999,0.0903765,0.0912607,0.09201820000000001,0.0927804,0.0936761,0.0945965,0.0955097,0.09641559999999999,0.0980123,0.0995813,0.10185274999999999,0.12065080000000003,3.4432928000000067,4.6109628,5.1984414,5.95839
5345,-0.043303,0.08361715,0.0861113,0.08800845,0.08938739999999999,0.09020975,0.09097659999999999,0.0917012,0.0925504,0.09341745,0.0941965,0.0951836,0.0966032,0.09796735,0.0996197,0.10197774999999999,0.12366580000000026,3.44192265000001,4.6155341000000005,5.207713050000001,5.952791
5377,-0.044554,0.08332690000000001,0.08612410000000001,0.08805975,0.0891178,0.08997050000000001,0.0908576,0.09177265,0.0924986,0.0934403,0.094204,0.0951367,0.09642260000000001,0.0979218,0.099247,0.10167925,0.12106500000000009,3.481490900000005,4.636777900000001,5.206501150000001,5.967251
5409,-0.04566,0.08335375,0.08610480000000001,0.08788505,0.0887692,0.08993875,0.0906569,0.09159355,0.0925184,0.09328975,0.0940635,0.0950324,0.09642300000000001,0.097595,0.0993623,0.10205325,0.11629600000000019,3.5101467500000014,4.6591677,5.2251061,5.96164
5441,-0.045576,0.0832925,0.0858628,0.08762135,0.0889262,0.0898365,0.0906903,0.09154620000000001,0.0922618,0.09315785,0.094199,0.09504175,0.0962042,0.09752955,0.0990554,0.1016705,0.11877740000000006,3.507414250000001,4.6970188,5.2233771,5.974802
5473,-0.046812,0.0834221,0.0859378,0.08761055000000001,0.0886586,0.08955275,0.09046749999999999,0.09134845,0.0921418,0.09302625,0.09391250000000001,0.09503855,0.09628560000000001,0.09738705,0.09881200000000001,0.10189125,0.11729360000000011,3.5394175000000017,4.7216890000000005,5.24018955,5.977392
5505,-0.046641,0.08336395,0.0856857,0.08771155,0.088633,0.08938874999999999,0.0904658,0.0914982,0.0922154,0.09281655,0.0938445,0.09493995000000001,0.09590760000000001,0.09699155000000001,0.0992533,0.10216549999999999,0.1154086000000001,3.5448833500000014,4.7428228,5.2407671,5.974063
5537,-0.047621,0.08379235,0.08593289999999999,0.08769225,0.08868,0.08961725000000001,0.090471,0.0914403,0.0922092,0.09305475,0.093779,0.09453755,0.0957446,0.0973168,0.0994365,0.10184875,0.1152706000000001,3.5266167000000013,4.739756000000001,5.243978800000001,5.969872
5569,-0.048553,0.0836978,0.0861023,0.08771685,0.0887756,0.08964899999999999,0.0904623,0.09137265,0.0922348,0.0930275,0.0936835,0.09451685,0.09564600000000001,0.09702335000000001,0.0988729,0.1022525,0.11416080000000016,3.593627950000001,4.730727600000001,5.26057785,5.963348
5601,-0.048418,0.08376015,0.0860849,0.08778485,0.0887496,0.0894585,0.0904856,0.09115764999999999,0.0919866,0.09282575,0.09356,0.09468725,0.095746,0.09709770000000001,0.099297,0.10186375,0.1168222,3.647704000000001,4.719057,5.27429955,5.978862
5633,-0.049436,0.0835997,0.08613409999999999,0.0877627,0.0886262,0.089642,0.0903114,0.09122155,0.0919302,0.09291015,0.0937355,0.0945885,0.095961,0.09718165000000001,0.0992375,0.10166850000000001,0.11756120000000034,3.63405995,4.7303177,5.2707302,5.978787
5665,-0.049818,0.0836708,0.08605170000000001,0.0875175,0.0885144,0.089377,0.0901355,0.0910899,0.0919476,0.092984,0.09388099999999999,0.09491465,0.0959232,0.09708955,0.09888820000000001,0.10189725000000001,0.11767060000000018,3.7452757500000025,4.712549300000001,5.28546685,5.987618
5697,-0.050004,0.0835438,0.0860841,0.0874152,0.08849739999999999,0.08937824999999999,0.0902905,0.0912009,0.0920484,0.09287174999999999,0.093829,0.09483555,0.0959402,0.09725555000000001,0.0989559,0.10147250000000001,0.11674100000000005,3.738140850000001,4.7498963000000005,5.2999342,6.002077
5729,-0.050683,0.08376629999999999,0.0861359,0.08732395,0.0884896,0.08948624999999999,0.0903554,0.09124335,0.092154,0.09293695,0.093708,0.09487145,0.0959816,0.09731785,0.0988369,0.1013405,0.11797860000000032,3.685773550000003,4.7599078,5.3120989000000005,6.003549
5761,-0.052414,0.0838338,0.086161,0.0874025,0.088334,0.08954875,0.0904703,0.0912659,0.0921594,0.0929452,0.09377550000000001,0.0949339,0.0959828,0.0972362,0.0987987,0.1019205,0.124334,3.698769100000001,4.7723761,5.3202881,6.010456
5793,-0.053016,0.08400885,0.086059,0.0874461,0.0884886,0.08946425000000001,0.0904603,0.09137015,0.09230740000000001,0.09307504999999999,0.093912,0.09498285000000001,0.0962522,0.09731305,0.0989718,0.10195,0.11586640000000038,3.650980750000007,4.810462599999999,5.322531700000001,6.0201
5825,-0.052306,0.08407845,0.08625189999999999,0.0873372,0.0883556,0.089558,0.09047949999999999,0.09136315,0.0922916,0.09303335,0.093884,0.09496750000000001,0.0962394,0.09750855,0.0989589,0.10201525,0.11935460000000013,3.656604850000008,4.8237721,5.311127700000002,6.017035
5857,-0.051389,0.08393905,0.0862193,0.0875777,0.088648,0.089417,0.0905221,0.09157865,0.0924824,0.09329375,0.094054,0.09495115,0.09607,0.0974946,0.0992532,0.101865,0.12120660000000003,3.655166450000007,4.8147801,5.319660050000002,6.016942
5889,-0.050913,0.08375945,0.0862607,0.08761284999999999,0.0885762,0.08958825000000001,0.0904747,0.09149865,0.092616,0.09349215000000001,0.094332,0.09527505,0.0960326,0.09738944999999999,0.0992307,0.10269075,0.12131660000000001,3.6890561000000033,4.8439893,5.3516176,6.020818
5921,-0.049671,0.08395095,0.0862597,0.08735135000000001,0.0884234,0.089534,0.0903774,0.0913414,0.0925256,0.0934322,0.09428,0.09529934999999999,0.096289,0.09747905,0.0991964,0.10282625000000001,0.12158320000000017,3.687159450000003,4.8466848,5.3508603,6.022697
5953,-0.049652,0.084093,0.0861977,0.0874603,0.0883776,0.08955375,0.090641,0.09173505,0.0925934,0.09357135,0.094521,0.0956172,0.0965266,0.09782729999999999,0.09973420000000001,0.102438,0.13076300000000005,3.697683100000001,4.815097100000001,5.35882865,6.023482
5985,-0.05238,0.08409685,0.0860592,0.08741395,0.0883928,0.089869,0.0906787,0.09159525,0.09249160000000001,0.09368649999999999,0.0948155,0.09582070000000001,0.096698,0.09777225,0.0996958,0.1028265,0.1303216,3.7077217,4.822168700000001,5.3579211,6.029153
6017,-0.057462,0.08437750000000001,0.0864598,0.0875597,0.08848,0.08969425,0.0906682,0.0915661,0.09258,0.09403225,0.094927,0.09592145,0.096879,0.09800255000000001,0.1001437,0.10292575,0.13109680000000012,3.684094300000003,4.8430261,5.3631094500000005,6.021976
6049,-0.06087,0.0840478,0.0868545,0.0879774,0.0888408,0.0898095,0.0907912,0.09180625,0.0928414,0.0938745,0.09490299999999999,0.09585715,0.09716240000000001,0.0984969,0.1006515,0.103097,0.1393116000000005,3.7068934500000004,4.8235793000000005,5.37260995,6.027
6081,-0.066331,0.08403815,0.0868392,0.088001,0.088929,0.089832,0.0909432,0.09187355,0.09290419999999999,0.09398,0.094764,0.096092,0.0971752,0.0987658,0.1008586,0.1036505,0.1597496000000004,3.6983685500000005,4.800830600000001,5.372892650000002,6.030216
6113,-0.070202,0.08425595000000001,0.0869459,0.08838159999999999,0.0892434,0.0901925,0.0909452,0.0920242,0.0931892,0.09417055,0.095242,0.09639115000000001,0.09736979999999999,0.0986702,0.1006136,0.1031395,0.17886340000000395,3.7129745500000033,4.8115262,5.3876586500000005,6.02976
6145,-0.075238,0.0845337,0.0868598,0.0884011,0.089244,0.090255,0.0909696,0.0921949,0.0930952,0.09411975,0.0953055,0.0964406,0.0976166,0.09894765,0.1010735,0.1035035,0.17214760000000362,3.6834644500000024,4.829519,5.39742165,6.047441
6177,-0.08249,0.0842817,0.08690780000000001,0.08834525,0.0893056,0.0902815,0.0913901,0.0926466,0.0935098,0.09448825,0.0954675,0.0964979,0.0977296,0.09919885,0.10074560000000002,0.10344099999999999,0.21471940000000028,3.7451379500000117,4.837811500000001,5.395432550000001,6.053121
6209,-0.09205,0.08419304999999999,0.0870139,0.0883349,0.0895748,0.09062925,0.0916222,0.0926883,0.0936452,0.0946269,0.095578,0.09662645,0.09762900000000001,0.09899575000000001,0.10112739999999999,0.10363900000000001,0.1873786000000017,3.8432073500000064,4.867349100000001,5.412383300000001,6.062528
6241,-0.104461,0.0843283,0.0866925,0.0884593,0.0896284,0.09072325,0.0918171,0.0926322,0.093559,0.09455605,0.095634,0.0967849,0.0977006,0.099161,0.1011831,0.10391500000000001,0.2200122000000029,3.8428795500000072,4.886738900000001,5.4205921,6.050848
6273,-0.113013,0.08419605,0.0869068,0.08868385,0.089825,0.0909305,0.0918606,0.0926291,0.0935328,0.094659,0.0957865,0.09672125000000001,0.09782260000000001,0.09927475000000001,0.1013392,0.10408475,0.3215680000000147,3.901087500000003,4.9121547,5.430699100000002,6.044303
6305,-0.115427,0.08444,0.0870383,0.0884847,0.0901348,0.091167,0.0920528,0.09292415,0.09369419999999999,0.0945606,0.09572900000000001,0.0966519,0.0981578,0.0996654,0.10141180000000001,0.10446325,0.2990656000000126,3.8964207500000043,4.905808100000001,5.45779115,6.055237
6337,-0.117773,0.08446530000000001,0.0868039,0.08877605000000001,0.0899936,0.091173,0.091989,0.0928736,0.0938938,0.0947234,0.0957785,0.0968281,0.09792680000000001,0.0994574,0.10160140000000001,0.10470375,0.4749480000000011,3.924053650000002,4.9196347000000005,5.4585111,6.052231
6369,-0.119648,0.08468685000000001,0.0871661,0.0890731,0.0901424,0.09113875,0.09225710000000001,0.0932405,0.09416680000000001,0.09501274999999999,0.09586900000000001,0.09713315,0.0982376,0.09969215,0.10155750000000001,0.10477175,0.8877746000000084,3.9558905000000015,4.933540700000001,5.469953950000001,6.03466
6401,-0.117705,0.0850461,0.0874119,0.0891225,0.0903196,0.091364,0.09203220000000001,0.09316425,0.0941246,0.09510315,0.096022,0.0970779,0.0980694,0.09959855000000001,0.1019125,0.104907,0.798416800000008,3.9797930000000004,4.965577900000001,5.4744821,6.039958
6433,-0.116238,0.0847238,0.08753300000000001,0.08928855,0.0905792,0.0912565,0.092337,0.09340205,0.0943722,0.0954101,0.0963605,0.09712085000000001,0.098108,0.0998769,0.1020562,0.1050875,0.7311882000000092,3.976919100000001,4.969817000000001,5.487337250000001,6.056092
6465,-0.113961,0.08533755,0.0877971,0.08923980000000001,0.0905496,0.091473,0.0923944,0.09358465,0.09457940000000001,0.09546275,0.096455,0.09732575,0.098321,0.09980585,0.1022563,0.105217,0.6830606000000121,3.9723367500000024,4.987961800000001,5.4991803500000005,6.059826
6497,-0.112252,0.08550284999999999,0.0881674,0.08932390000000001,0.09071320000000001,0.0917835,0.09271220000000001,0.0938243,0.0947118,0.0955088,0.096501,0.09742379999999999,0.098497,0.10010895,0.1026819,0.10569300000000001,1.1505162000000149,3.9902748000000035,5.0122285,5.50673355,6.058254
6529,-0.111064,0.08542920000000001,0.0880028,0.08975765,0.0908188,0.09191475,0.0928048,0.09386055,0.094843,0.09581125,0.0968995,0.09765125000000001,0.0987308,0.1002894,0.1025911,0.10601275,1.536671400000001,4.019914700000004,5.0232412,5.51047555,6.063038
6561,-0.109368,0.0853025,0.088311,0.08983580000000001,0.09106159999999999,0.092166,0.0931482,0.0941685,0.0951452,0.09608675,0.09705849999999999,0.09787835,0.0990914,0.10045505,0.10276410000000001,0.105584,1.682142800000006,4.052805650000001,5.0216015,5.52271085,6.060189
6593,-0.1075,0.08550695,0.0883992,0.0898577,0.0911728,0.0922545,0.0934533,0.09435765,0.0953818,0.09639204999999999,0.0972295,0.098176,0.09918880000000001,0.10062610000000001,0.1028429,0.10543775,1.744458600000002,4.058697550000002,5.0273098,5.5278945,6.071842
6625,-0.10589,0.08546205,0.08850620000000001,0.0901361,0.09145579999999999,0.092479,0.093563,0.09472725,0.0954908,0.09646785,0.097471,0.09848645,0.09961940000000001,0.1008111,0.1031447,0.1059495,1.7613926000000018,4.062750350000002,5.0365396,5.521268150000001,6.058698
6657,-0.103308,0.08601204999999999,0.088466,0.0902421,0.09181539999999999,0.0928345,0.0937885,0.09463535000000001,0.0955858,0.09666925,0.097732,0.0988692,0.0998306,0.10121955,0.10322160000000001,0.10667875,2.0096664000000044,4.067813900000001,5.0459555,5.5310932,6.062494
6689,-0.100976,0.0855653,0.0888983,0.0903864,0.0917706,0.09290675000000001,0.094189,0.0949531,0.0959136,0.0968773,0.0979005,0.0990515,0.0999878,0.10155915,0.1036957,0.1071465,2.116488200000005,4.080119300000001,5.0599206,5.543467700000001,6.05424
6721,-0.098413,0.0858161,0.0886692,0.09046235000000001,0.0919548,0.09299425,0.0941456,0.09522420000000001,0.0961,0.09708030000000001,0.097798,0.0988044,0.1003492,0.10167340000000001,0.10359490000000002,0.10783075,2.1058286000000086,4.11568495,5.0739368,5.5474913500000005,6.056396
6753,-0.095087,0.08608444999999999,0.0888715,0.09047175,0.0920712,0.0930565,0.09431830000000001,0.09542565,0.096234,0.09705749999999999,0.09783049999999999,0.09895845,0.100027,0.10175815,0.1034433,0.10822775,2.352351600000005,4.1251541000000005,5.0853902,5.553,6.060742
6785,-0.092077,0.08642015,0.0888856,0.09092265000000001,0.0922554,0.09346,0.0943815,0.09561255,0.0966244,0.09736320000000001,0.0982635,0.0991989,0.10063,0.10188685,0.1038183,0.1087605,2.5769754000000016,4.145629850000001,5.0958,5.5598313,6.060263
6817,-0.09049,0.08625239999999999,0.0891207,0.09115140000000001,0.0927214,0.0936055,0.0946559,0.09569665000000001,0.0968526,0.09771425,0.098609,0.09965915,0.1007578,0.10220705000000001,0.1037174,0.1078355,2.6481418000000008,4.1607275500000025,5.1134234,5.56048685,6.058297
6849,-0.087812,0.08690675,0.0892256,0.0912622,0.0925332,0.0938295,0.0948457,0.09575135,0.0969158,0.09779299999999999,0.098637,0.09971635,0.1008994,0.10211555,0.10402629999999999,0.10790825,2.669520000000002,4.167738550000002,5.1270974,5.5615507,6.062747
6881,-0.084527,0.08687425,0.0892226,0.09134130000000001,0.09315760000000001,0.09404475000000001,0.0950317,0.0960543,0.0970258,0.09798635,0.0989685,0.0999067,0.1010156,0.1024191,0.1044096,0.10885824999999999,2.698362400000001,4.1738494500000005,5.1385343,5.56800025,6.066213
6913,-0.081638,0.08705394999999999,0.0898659,0.0915796,0.0929306,0.09421275,0.0953109,0.09627319999999999,0.097109,0.0982391,0.0993655,0.10027895,0.10125120000000001,0.10282355,0.1050995,0.1090015,2.7187922000000007,4.2081893500000005,5.14571,5.59267105,6.070266
6945,-0.078548,0.08702705,0.0900029,0.09190405,0.0932944,0.094327,0.0954127,0.0964843,0.0973956,0.0981692,0.099422,0.10035034999999999,0.1015732,0.10287795,0.10500960000000001,0.1089585,2.7246402000000005,4.201352350000002,5.1607347,5.5911461,6.075799
6977,-0.074677,0.0877949,0.0902915,0.09216165,0.0935984,0.09455125,0.0957661,0.0965686,0.0976274,0.09857395000000001,0.09954299999999999,0.10075295000000001,0.1019946,0.1034961,0.10519500000000001,0.1103335,2.773919200000002,4.230142550000001,5.1655334,5.60933055,6.074903
7009,-0.071364,0.0878464,0.0908313,0.0924078,0.0935954,0.09488574999999999,0.0958871,0.096873,0.0976262,0.0986624,0.09969700000000001,0.1008607,0.10208439999999999,0.10363985,0.1054624,0.11054575,2.821253200000001,4.244846950000005,5.1796551,5.607991000000001,6.080777
7041,-0.067612,0.08832195,0.09077339999999999,0.09260634999999999,0.0938248,0.09515825,0.0961903,0.0970673,0.09794080000000001,0.0988784,0.0999185,0.1009842,0.102205,0.1037434,0.1057473,0.11050625,2.8544532000000005,4.275623800000001,5.182637300000001,5.610526500000001,6.081575
7073,-0.065218,0.0884501,0.0913464,0.09298425,0.094223,0.095467,0.0964378,0.0972183,0.0980696,0.09922410000000001,0.10019600000000001,0.1012885,0.102657,0.10423385,0.106505,0.11144325,2.907534200000003,4.2979172000000005,5.1961704,5.6244205,6.094913
7105,-0.060923,0.08867000000000001,0.0915386,0.0932016,0.09434680000000001,0.0954005,0.0964125,0.0974052,0.0984304,0.09956985,0.100657,0.10169015,0.1029958,0.10467615,0.10691550000000001,0.1121385,3.0644700000000005,4.321438450000001,5.196249,5.6230112000000005,6.086266
7137,-0.058388,0.08895615,0.0914049,0.0933001,0.094826,0.0958265,0.0967652,0.0975973,0.098802,0.09969145,0.100719,0.1019322,0.103266,0.10495525,0.1073128,0.1121115,3.0891134000000013,4.356657350000001,5.1954325,5.625050800000001,6.091871
7169,-0.054856,0.0893925,0.0916986,0.09367225,0.0950614,0.09612775000000001,0.0970884,0.09800175,0.098893,0.09981205000000001,0.1010865,0.10220575,0.103532,0.10529755,0.1075355,0.11247125,3.1112712,4.344684450000001,5.2062338,5.628475900000001,6.089889
7201,-0.051782,0.0900748,0.0918746,0.0936425,0.09514,0.09631825,0.0972898,0.09816355,0.0991886,0.10013455,0.10118949999999999,0.10259615,0.1036504,0.1056083,0.10756990000000001,0.11383099999999999,3.1552336,4.375022350000001,5.199127600000001,5.630038000000001,6.080927
7233,-0.047447,0.09019705,0.0922416,0.0937101,0.095272,0.09648575,0.0974612,0.09844625,0.0995854,0.10062065,0.101411,0.1025847,0.104015,0.10559070000000001,0.1084267,0.11420275,3.1823164000000013,4.405490450000003,5.201189,5.644063600000001,6.073144
7265,-0.045931,0.0901305,0.0923128,0.09395985,0.0953808,0.09658375,0.097716,0.09875149999999999,0.0998926,0.10094204999999999,0.1019765,0.10308445,0.10421040000000001,0.10597275,0.1085245,0.11543225,3.253670600000001,4.429120750000002,5.216109400000001,5.634627750000002,6.081102
7297,-0.042951,0.09079985,0.09256779999999999,0.09398245000000001,0.0956168,0.09665025,0.09790470000000001,0.09916365,0.1001356,0.10101965,0.102079,0.1033637,0.1048506,0.1061825,0.1091437,0.11514725,3.251048800000001,4.429136000000003,5.218081100000001,5.647610250000001,6.081395
7329,-0.043145,0.09056085,0.0928271,0.0944104,0.095714,0.09683649999999999,0.098106,0.09923195,0.1002112,0.10139455,0.102314,0.1034928,0.104942,0.10645639999999999,0.10935020000000001,0.115911,3.307021800000001,4.460182700000004,5.232692800000001,5.6528378,6.098341
7361,-0.043317,0.09094665,0.0933133,0.09474445,0.0959422,0.09719475,0.0985308,0.099627,0.1006942,0.10147325,0.1025645,0.1038039,0.1052114,0.10722265,0.1096787,0.11776575,3.3304578000000005,4.451191600000003,5.2366511000000004,5.65354005,6.083606
7393,-0.041668,0.09085315000000001,0.0932697,0.09490565000000001,0.0963128,0.09759825,0.0987847,0.09981035,0.1006792,0.1017619,0.102691,0.10398965,0.105383,0.10712545,0.10968600000000002,0.11832675000000001,3.3481284000000007,4.457705050000002,5.2410837,5.65224065,6.092655
7425,-0.041925,0.0913344,0.0935281,0.0952437,0.0966174,0.09757925,0.0987567,0.0999544,0.1010764,0.10209535,0.10296749999999999,0.10386530000000001,0.1053904,0.1070661,0.10964210000000002,0.119384,3.3471212,4.473256400000001,5.2463493,5.6576850499999995,6.091345
7457,-0.044211,0.09144515,0.093567,0.09542575,0.0967548,0.09781300000000001,0.0991332,0.10012064999999999,0.1010938,0.1022352,0.103107,0.1042289,0.1058552,0.10728425,0.1095565,0.1197225,3.3687732000000006,4.484329150000004,5.2514633,5.6575332,6.099593
7489,-0.044264,0.09181249999999999,0.0938986,0.09562490000000001,0.09712040000000001,0.09824574999999999,0.09915170000000001,0.1002135,0.101465,0.1023731,0.103492,0.1046063,0.1058956,0.107812,0.1100598,0.118096,3.429299000000003,4.478197500000004,5.2657426,5.6548579000000005,6.092668
7521,-0.04392,0.0922612,0.0944451,0.0958739,0.0971924,0.09838775,0.099476,0.10053795,0.1015558,0.1025647,0.103684,0.1048555,0.106165,0.1077367,0.110643,0.12004475,3.5179734000000007,4.489553250000001,5.270452700000001,5.6535303500000005,6.111048
7553,-0.044097,0.09212275,0.0946925,0.0961177,0.097606,0.0988035,0.0997818,0.10073309999999999,0.1019614,0.1031189,0.10395499999999999,0.10500625000000001,0.1063588,0.10841,0.1110705,0.12102525,3.5338178000000005,4.4866117,5.2841719,5.65396435,6.101082
7585,-0.044101,0.0922965,0.09528589999999999,0.09653015,0.09792859999999999,0.09894775,0.1001389,0.10119915,0.1022026,0.1032091,0.104197,0.10543845,0.10697780000000001,0.1087849,0.11101870000000001,0.125852,3.5790082,4.500430250000001,5.2954457,5.660444150000001,6.103884
7617,-0.04471,0.09260304999999999,0.0954492,0.09708105,0.0982804,0.0995205,0.1003692,0.10143765,0.102439,0.10345235,0.1044935,0.10574835,0.107178,0.10893485,0.1114721,0.13328275,3.6194946,4.518826150000001,5.3091961,5.6661433,6.106443
7649,-0.044671,0.0925557,0.0952548,0.0971432,0.09855420000000001,0.09958875,0.1006017,0.1016417,0.1024984,0.10335175,0.1044365,0.10604725000000001,0.1072362,0.109532,0.1115634,0.14054225,3.7008676,4.531357950000002,5.3136428,5.671547200000001,6.101683
7681,-0.044407,0.09309945,0.09543489999999999,0.09720785,0.098757,0.09984825,0.10074670000000001,0.1016601,0.10278999999999999,0.10356420000000001,0.1047815,0.10595225,0.10745800000000001,0.1089697,0.1121367,0.13934375,3.7043310000000007,4.548659000000002,5.3188684,5.6795762000000005,6.092763
7713,-0.044801,0.09301490000000001,0.0960418,0.0977528,0.0990782,0.10004825,0.1009582,0.10193094999999999,0.1029478,0.10395875,0.1049985,0.10623985000000001,0.1077342,0.10947605,0.1121719,0.134919,3.7704468,4.5669334500000005,5.3213944,5.67983815,6.106301
7745,-0.045183,0.09344880000000001,0.0959277,0.0980287,0.0994632,0.1005535,0.1012613,0.10218265,0.1031052,0.10408555,0.10516800000000001,0.1063501,0.107935,0.1096844,0.1122871,0.1312045,3.7691942000000003,4.578461550000001,5.3371241000000005,5.69154285,6.103549
7777,-0.043372,0.0938038,0.0962054,0.09824830000000001,0.0996434,0.10064975,0.1018349,0.10269980000000001,0.10350140000000001,0.10436565,0.105332,0.1066136,0.108237,0.11011585,0.11218510000000001,0.13360225,3.7949230000000007,4.581583350000001,5.3410674,5.6986497,6.111792
7809,-0.042525,0.09402865,0.09657210000000001,0.09847070000000001,0.0998098,0.101021,0.10199390000000001,0.10288615,0.10386680000000001,0.1049831,0.105656,0.1070694,0.1083422,0.11047285,0.1123339,0.13272825,3.8164190000000002,4.573275900000001,5.3484952,5.692211650000001,6.108072
7841,-0.041768,0.09436345,0.0973024,0.0987366,0.0999076,0.10109975,0.1022191,0.10334020000000001,0.1041208,0.10494355,0.1061365,0.1074653,0.1089022,0.11060555000000001,0.11302770000000001,0.14174475,3.8302132,4.562556650000002,5.3556354,5.7014762999999995,6.120984
7873,-0.041635,0.0945525,0.0971446,0.0989855,0.10033439999999999,0.101359,0.1024219,0.103416,0.104564,0.1054571,0.106406,0.1075242,0.109081,0.11094925,0.11328030000000001,0.14058275,3.8684926000000006,4.594112650000001,5.3577907,5.6933314500000005,6.113537
7905,-0.040244,0.09477725000000001,0.0973082,0.09903084999999999,0.100697,0.10195599999999999,0.1028292,0.10384354999999999,0.1047052,0.10563304999999999,0.106773,0.10811805000000001,0.10930000000000001,0.11131665,0.11348500000000002,0.15552725,3.9042736000000002,4.63786815,5.380319300000001,5.706412850000001,6.110347
7937,-0.0399,0.0953079,0.0976738,0.0993592,0.100867,0.10224325,0.1030943,0.10421535,0.10509940000000001,0.1060114,0.1069975,0.10814095,0.1096574,0.11155585,0.1139913,0.17127799999999999,3.8954793999999997,4.64088865,5.3800419,5.703795100000001,6.112437
7969,-0.040557,0.0957174,0.0978973,0.09988495,0.1012618,0.10246,0.1036077,0.10459729999999999,0.1053942,0.1063168,0.1072515,0.10827585,0.109673,0.1116411,0.114551,0.19525225000000002,3.9218138000000002,4.650569399999999,5.3536543000000005,5.7177628,6.126333
8001,-0.040215,0.0957797,0.0981461,0.0999544,0.10151639999999999,0.10260849999999999,0.10369590000000001,0.1046938,0.105623,0.10664085000000001,0.10753750000000001,0.10883005,0.1101912,0.11168655000000001,0.1146812,0.21878925,3.942622,4.638347550000004,5.3539325,5.715637350000001,6.13036
8033,-0.039893,0.09629320000000001,0.0986595,0.1003122,0.1018258,0.10298275,0.10419890000000001,0.105307,0.1060658,0.10695705,0.1080855,0.10920679999999999,0.1104248,0.11190215,0.1148111,0.27404625,3.9678842000000003,4.6918025000000005,5.3714091,5.7228436,6.134557
8065,-0.039898,0.096734,0.09904990000000001,0.1006075,0.10222479999999999,0.10338325000000001,0.1045145,0.1054062,0.1065176,0.10730085,0.1082285,0.1094528,0.1106424,0.11245920000000001,0.1152402,0.43025899999999995,3.9652618000000004,4.71747995,5.3696525,5.712929450000001,6.127237
8097,-0.03957,0.09688975000000001,0.099015,0.10092525000000001,0.1026064,0.10369475,0.1047434,0.1054762,0.106444,0.10756485,0.108764,0.10976570000000001,0.11089840000000001,0.11262235,0.11554890000000001,0.5363407499999999,3.9697144,4.7179569500000005,5.3680583,5.715993950000001,6.129522
8129,-0.038175,0.09710115,0.09935240000000001,0.1012024,0.1027358,0.10389825,0.1048608,0.10572575000000001,0.106751,0.10797785,0.10895949999999999,0.11017995,0.11161940000000001,0.1130746,0.1156441,0.5042927500000001,3.989590800000002,4.719106700000002,5.3808014,5.7201218,6.139855
8161,-0.038518,0.09730335,0.100071,0.101561,0.102976,0.10419375,0.1051203,0.10599349999999999,0.10704380000000001,0.10830395000000001,0.109414,0.11052425,0.11163760000000002,0.1131408,0.1164298,0.624595,3.9879956000000023,4.697931050000005,5.384798,5.724970400000001,6.140145
8193,-0.037976,0.09714665,0.10009570000000001,0.10179845,0.10315099999999999,0.10406325,0.105327,0.10623155,0.107401,0.10863590000000001,0.109765,0.11062860000000001,0.1116804,0.11355525000000001,0.11643140000000002,0.84154125,3.9994946000000007,4.719664850000005,5.3903448,5.72577845,6.148039
8225,-0.038341,0.0977495,0.1003903,0.10191744999999999,0.1033998,0.104519,0.1054171,0.1066516,0.1076512,0.10890860000000001,0.109944,0.11103215000000001,0.11228,0.11407565,0.11733050000000002,1.066673,4.010056800000002,4.769730350000003,5.4020397,5.7449464500000005,6.140205
8257,-0.038874,0.09760015,0.1007571,0.1022342,0.1036368,0.104585,0.10579590000000001,0.10680895,0.108223,0.10909265,0.1102035,0.1111846,0.1126182,0.1142893,0.1177052,1.01044375,4.0212084,4.7693215500000035,5.4271015,5.74459005,6.158033
8289,-0.039044,0.0979655,0.1004434,0.1026011,0.1038882,0.10508424999999999,0.1061411,0.10732905,0.10839220000000001,0.10919815,0.11034849999999999,0.1115558,0.1130288,0.1147239,0.1183002,1.23448575,4.037745800000001,4.761639550000006,5.4383687,5.7519397,6.165334
8321,-0.038463,0.0982701,0.1011887,0.1028259,0.10416099999999999,0.10540125,0.1063631,0.10766919999999999,0.108692,0.109611,0.11056150000000001,0.11188044999999999,0.1133856,0.1153179,0.11846080000000002,1.362895,4.027351800000001,4.848613650000003,5.4380492,5.746546400000001,6.169955
8353,-0.038479,0.09886980000000001,0.1012252,0.1031964,0.1044106,0.1055895,0.106623,0.10789005,0.1088922,0.11001355,0.111028,0.11221055,0.11365639999999999,0.1156107,0.11878780000000003,1.9020295,4.044131200000002,4.850529000000006,5.4483011,5.7476575,6.172685
8385,-0.039442,0.0989631,0.1016705,0.10328135,0.1045742,0.105734,0.1067741,0.1079189,0.1091182,0.1103466,0.1116375,0.1126153,0.11388920000000001,0.11616670000000001,0.1190978,1.88133725,4.045076800000002,4.882500900000004,5.4388972,5.75031525,6.161136
8417,-0.040145,0.09968905,0.10196050000000001,0.10335230000000001,0.104772,0.10614225,0.1071358,0.10812125,0.1094952,0.11069715,0.1118095,0.1130227,0.114496,0.1161674,0.1189259,2.1135182500000003,4.052466000000002,4.896443850000001,5.4497279,5.75156125,6.168812
8449,-0.039741,0.0992273,0.1022021,0.1037493,0.10500620000000001,0.1063985,0.10734590000000001,0.10851275,0.1095388,0.11073765,0.1120005,0.113307,0.11477359999999999,0.1162739,0.11953100000000003,2.153873,4.084834600000001,4.895480900000001,5.4550237,5.752693750000001,6.16688
8481,-0.039529,0.0994215,0.10219740000000001,0.1037208,0.1053018,0.10672675000000001,0.1077114,0.10889195,0.1099634,0.11108765,0.112192,0.11338865,0.1148522,0.11680449999999999,0.1199,2.124597,4.084474200000001,4.884190100000001,5.4646945,5.757932450000001,6.1701
8513,-0.039068,0.09984365,0.1023675,0.1039634,0.10572000000000001,0.10697175,0.1079982,0.10907760000000001,0.110124,0.11124629999999999,0.1123885,0.11358185000000001,0.1149536,0.11657205000000001,0.1201466,2.16291525,4.111191800000002,4.880566750000001,5.4675248000000005,5.745026850000002,6.169146
8545,-0.039173,0.10033195,0.1027208,0.104422,0.1060416,0.1071265,0.10815999999999999,0.10939560000000001,0.11045160000000001,0.11129335,0.112624,0.11365835,0.11513440000000001,0.11736540000000001,0.12060730000000001,2.35891025,4.1307162,4.883172450000001,5.4712233,5.753025850000001,6.158901
8577,-0.038973,0.10043785,0.1029858,0.10460175000000001,0.106154,0.10728175000000001,0.1085098,0.10974075,0.11065599999999999,0.11146455,0.1125545,0.114083,0.115718,0.1179663,0.1212358,2.3842250000000003,4.158157800000001,4.901611300000002,5.4687281,5.75019295,6.169234
8609,-0.039799,0.10083665,0.1031556,0.1047343,0.1063556,0.10767525,0.10891310000000001,0.10979465,0.1107876,0.1119526,0.113063,0.11439045,0.1158082,0.1184017,0.12125610000000002,2.42226625,4.148013600000002,4.912194950000003,5.4746047,5.759299200000001,6.173899
8641,-0.04063,0.1005578,0.1034488,0.10521535,0.1065686,0.10787325,0.10923770000000001,0.11028595,0.1113072,0.1125112,0.1134965,0.1144833,0.1160612,0.11824505,0.12188260000000001,2.37719025,4.2058996,4.922319500000002,5.4686008,5.77163505,6.170719
8673,-0.040842,0.10113955,0.1037528,0.1054052,0.10676139999999999,0.10818975,0.10953270000000001,0.11059435,0.11146260000000001,0.11259885,0.113521,0.1147459,0.11644600000000001,0.1185864,0.1220313,2.37951725,4.214794800000001,4.921932300000004,5.4783045,5.78465405,6.186959
8705,-0.041312,0.10173315000000001,0.1042276,0.10577450000000001,0.1071156,0.10845925000000001,0.1095988,0.11061965,0.1117172,0.11263425,0.114035,0.1151639,0.11651620000000001,0.11836455,0.1217638,2.406512,4.221812200000001,4.914040250000005,5.4904583,5.78521655,6.174289
8737,-0.041325,0.10195815,0.1039022,0.10587785000000001,0.1074734,0.1087235,0.1101436,0.11104855,0.1119944,0.11306875000000001,0.1140785,0.1153074,0.1170466,0.11882275,0.121715,2.43318275,4.2060212,4.914923400000004,5.4939995999999995,5.7938926,6.16099
8769,-0.040528,0.10201085,0.1042848,0.10602925,0.1075786,0.10881625,0.1101991,0.11106475,0.1121626,0.11338820000000001,0.11448900000000001,0.1155559,0.1168886,0.118573,0.1220843,2.4670725,4.207387800000001,4.898667000000005,5.496300700000001,5.7875922,6.176129
8801,-0.042902,0.1022375,0.1048168,0.1064262,0.10790580000000001,0.10909975,0.1103552,0.1115559,0.11249819999999999,0.1137175,0.114731,0.11580345,0.116982,0.11917775,0.1227041,2.468756,4.210323400000001,4.9165171500000024,5.5100637,5.79244485,6.174942
8833,-0.043406,0.1029818,0.1048328,0.10658295,0.1080124,0.10930525,0.1102719,0.1113735,0.112656,0.11370505,0.1149955,0.1161945,0.11748180000000001,0.1195115,0.1231202,2.53248025,4.226465800000004,4.934265350000001,5.5131551,5.79524765,6.189633
8865,-0.043425,0.1030135,0.10503219999999999,0.106935,0.1083606,0.10956425,0.1109304,0.1117558,0.11291659999999999,0.1139201,0.1151385,0.1162548,0.11777420000000001,0.119749,0.1234433,2.55448,4.239512800000005,4.934388950000002,5.516147699999999,5.79376185,6.197982
8897,-0.041688,0.10308745,0.105303,0.1070987,0.1085632,0.10996525,0.1110288,0.1120324,0.1131124,0.1139376,0.115316,0.1166608,0.117967,0.12025605,0.12403980000000002,2.5973592500000002,4.284341200000001,4.931568600000001,5.5299455,5.792656200000001,6.184165
8929,-0.040846,0.10312085,0.1055088,0.1072675,0.1086014,0.10999225,0.1113177,0.11232415,0.1131824,0.11433485,0.1154795,0.11697735,0.11831140000000001,0.1207211,0.12391970000000002,2.65305225,4.279794800000003,4.932932550000001,5.5231581,5.792139600000001,6.181968
8961,-0.037963,0.10384835,0.1055638,0.10745400000000001,0.108997,0.1102695,0.1112876,0.11229675,0.11335200000000001,0.11447885,0.1157585,0.11689425,0.11827220000000001,0.12041539999999999,0.12411870000000001,2.8572905,4.3311646,4.945136250000001,5.5374563,5.7996592,6.191272
8993,-0.03718,0.1039406,0.10586570000000001,0.1078256,0.1093302,0.11043325,0.11160010000000001,0.11263060000000001,0.1137338,0.1149088,0.11584,0.11729365,0.11861580000000001,0.12061265,0.1242104,2.8626535000000004,4.315783400000002,4.9493148000000025,5.535607300000001,5.798195300000002,6.199159
9025,-0.036726,0.10414185,0.10608580000000001,0.10807544999999999,0.10940520000000001,0.11058075,0.1118171,0.11304825,0.1140554,0.1151552,0.1163555,0.11728935,0.11873180000000001,0.12116355,0.1245392,2.865565,4.353452800000004,4.940862550000002,5.5394595,5.80855395,6.190779
9057,-0.035673,0.10415039999999999,0.1063971,0.1079905,0.1096238,0.111066,0.1118903,0.11298,0.1141564,0.11539125,0.1164675,0.11765675,0.11911820000000001,0.12136505,0.1248672,2.898874,4.370793600000003,4.947276250000002,5.539242100000001,5.80953385,6.193904
9089,-0.036112,0.1042337,0.1065388,0.10861265,0.109945,0.1111935,0.1122426,0.11309965000000001,0.1143668,0.115568,0.1167865,0.11799995,0.1192876,0.12126914999999999,0.1245899,2.930994,4.395291600000002,4.958708300000001,5.5578738,5.8137941500000005,6.192281
9121,-0.037056,0.1042514,0.1066082,0.1087776,0.1103092,0.11134524999999999,0.1124603,0.1135455,0.1148406,0.115959,0.1169875,0.11840425,0.1197222,0.12135575,0.1253939,2.922548,4.385133600000002,4.976791250000001,5.5618924,5.809184700000001,6.191464
9153,-0.037134,0.10449744999999999,0.1071218,0.10882270000000001,0.110483,0.1117475,0.1126806,0.1139333,0.1150692,0.11619465,0.117312,0.11852355,0.11988460000000001,0.1216417,0.12490980000000002,2.9314375000000004,4.406507200000002,5.0019874000000035,5.5749667999999994,5.8089537,6.184188
9185,-0.038708,0.10460889999999999,0.1073563,0.1089558,0.1104628,0.11192425,0.11303450000000001,0.1140851,0.115212,0.11615285,0.117389,0.1187391,0.1199928,0.12210700000000001,0.1259432,2.98023325,4.418883800000001,5.012484900000002,5.5753596,5.8157193000000005,6.179489
9217,-0.03799,0.105018,0.10744,0.1092405,0.1105996,0.1121625,0.1132815,0.11431229999999999,0.1155002,0.1165832,0.1175445,0.11881380000000001,0.11995780000000002,0.1223504,0.12581910000000002,2.9948085,4.409153000000002,5.016778,5.5710062,5.8044341500000005,6.18134
9249,-0.03945,0.10539325000000001,0.10773740000000001,0.109512,0.110897,0.112008,0.1134236,0.1147112,0.1156748,0.11683025,0.11772099999999999,0.11911075,0.1206076,0.12236815,0.12635430000000003,3.03957725,4.4247796,5.0291261500000015,5.567385600000001,5.817691,6.175679
9281,-0.039023,0.10575435000000001,0.1081272,0.10988395,0.11112419999999999,0.11268824999999999,0.1136949,0.11474975,0.1158784,0.11693524999999999,0.117995,0.11945475,0.12093300000000001,0.12254835,0.12651610000000002,3.094661,4.444047800000002,5.04201025,5.5745467,5.8184878499999995,6.177458
9313,-0.039365,0.10566199999999999,0.1083392,0.10975504999999999,0.11142139999999999,0.11272800000000001,0.1138381,0.1149826,0.11622880000000001,0.11728405,0.118123,0.1196702,0.1211236,0.1227811,0.1263943,3.096343,4.465329400000002,5.04913505,5.5753495,5.829876850000001,6.190741
9345,-0.037819,0.10567395,0.10882510000000001,0.11001675000000001,0.11140839999999999,0.112743,0.1141261,0.11514395,0.1164668,0.11741164999999999,0.11866550000000001,0.1198292,0.121176,0.12298044999999999,0.12676420000000002,3.22615075,4.4751472,5.06314825,5.573216,5.83080725,6.186502
9377,-0.037778,0.10611355,0.1086635,0.11057125000000001,0.11166699999999999,0.11301,0.1141114,0.11534255,0.1165728,0.1176568,0.1187845,0.11997,0.1215948,0.12367605,0.12769950000000002,3.309167,4.462020800000001,5.07555925,5.5906061000000005,5.83657915,6.179461
9409,-0.037551,0.10620915,0.1092244,0.1106154,0.1119786,0.113164,0.1142896,0.1158667,0.1168102,0.11796335000000001,0.11895549999999999,0.1201056,0.1216632,0.12376870000000001,0.1274992,3.3615369999999998,4.463555200000001,5.065581150000001,5.594769500000001,5.83463345,6.196814
9441,-0.037211,0.10662925000000001,0.1094933,0.11087295,0.1124016,0.11347325,0.11470520000000001,0.11608244999999999,0.1171156,0.11813599999999999,0.11922050000000001,0.12032285,0.1217666,0.12392095,0.1284819,3.39769425,4.459884200000001,5.078850050000001,5.6063931,5.83131385,6.19735
9473,-0.036861,0.1072556,0.1096549,0.1112028,0.1128696,0.11397125,0.1150106,0.11631985,0.1173448,0.11823605,0.11922050000000001,0.12059125000000001,0.12241,0.12416730000000001,0.1283601,3.42306725,4.4557682,5.094450800000002,5.6040017,5.8389768,6.198775
9505,-0.037734,0.1074825,0.10971800000000001,0.11164855,0.11296260000000001,0.11438325,0.1154202,0.11627055,0.1172874,0.11860445,0.119781,0.1209521,0.1221186,0.12430335,0.1282634,3.42267975,4.462879600000001,5.09985305,5.6098546,5.8435835,6.19523
9537,-0.038665,0.10747175,0.1102711,0.11215689999999999,0.11366180000000001,0.11471175,0.1158951,0.11706175,0.117758,0.118991,0.120002,0.1213146,0.1226622,0.12494620000000001,0.12858630000000001,3.427347,4.476441800000001,5.101255850000001,5.6286014,5.83914585,6.209083
9569,-0.039418,0.1076484,0.110194,0.1121515,0.11353339999999999,0.11492125,0.1162101,0.11699795,0.1181534,0.1192101,0.12033550000000001,0.12152225,0.1229582,0.1251303,0.12906520000000002,3.417659,4.492128800000001,5.120269400000001,5.6233562,5.83937585,6.212057
9601,-0.03848,0.10784980000000001,0.11043320000000001,0.11230675000000001,0.1138056,0.11518724999999999,0.1162188,0.11719829999999999,0.1183676,0.11938845000000001,0.120638,0.1218664,0.1231878,0.12535805,0.1289864,3.44940725,4.5043848,5.112111550000002,5.624000700000001,5.8434800000000005,6.21396
9633,-0.038301,0.10821245,0.1106869,0.11251045,0.11401979999999999,0.11539574999999999,0.1162187,0.11730725,0.1186202,0.11973875,0.120954,0.122166,0.12342600000000001,0.12537425,0.1299531,3.461052,4.516537800000001,5.118302200000001,5.6388618,5.84594135,6.222829
9665,-0.037719,0.10862455,0.1109637,0.11288949999999999,0.11414679999999999,0.115476,0.11648019999999999,0.11784415,0.1189732,0.1199393,0.121043,0.12240775000000001,0.1234862,0.12571845,0.13016370000000002,3.4717097499999996,4.538807600000002,5.1432493500000005,5.6333054,5.8513658,6.215032
9697,-0.037115,0.10855485000000001,0.1112057,0.11303115000000001,0.1145302,0.11569375,0.1169524,0.11797940000000001,0.11923059999999999,0.1201065,0.121307,0.1225279,0.12398100000000001,0.12600594999999998,0.1310854,3.5509139999999997,4.562374600000001,5.1530575500000015,5.628697300000001,5.8434832,6.207486
9729,-0.038121,0.10897775000000001,0.1113572,0.11330085,0.11459839999999999,0.11590125000000001,0.11714490000000001,0.11833735,0.119469,0.12047605,0.1214235,0.12272860000000001,0.1241234,0.1257743,0.1305203,3.53697975,4.577059,5.1578373000000015,5.6379182,5.850698650000001,6.204415
9761,-0.037801,0.10858765000000001,0.1116964,0.11358625,0.115088,0.116333,0.1172426,0.11855385,0.11974,0.1205811,0.12170149999999999,0.12266285,0.12434760000000002,0.12631789999999998,0.1312078,3.57431525,4.5776364,5.171374750000001,5.629851300000001,5.852583849999999,6.195883
9793,-0.037937,0.10900220000000001,0.11188909999999999,0.11368405000000001,0.1151052,0.11644375,0.1175636,0.1186448,0.1197064,0.12082085,0.1217145,0.1229526,0.1245746,0.12665,0.1312295,3.5303585,4.5789204,5.157770500000001,5.62637,5.8574155,6.206542
9825,-0.036973,0.10912770000000001,0.11251040000000001,0.11409620000000001,0.1157096,0.116622,0.11770459999999999,0.1190169,0.1200448,0.12115715,0.122218,0.12336595,0.12498719999999999,0.12685575000000002,0.1312206,3.572635,4.5816622,5.1680212,5.6333671,5.8565246,6.215245
9857,-0.036269,0.10919495,0.1124464,0.1144562,0.1155078,0.1168425,0.1180226,0.11915635000000001,0.1203192,0.1212763,0.122447,0.123447,0.124609,0.12726775,0.13245050000000003,3.588127,4.579410200000001,5.187181700000001,5.631401400000001,5.8584779,6.219484
9889,-0.036428,0.10922665000000001,0.1129865,0.11440270000000001,0.1157856,0.116942,0.1181274,0.11943475,0.12049220000000001,0.121535,0.1226785,0.12394465,0.12498480000000001,0.1273612,0.131861,3.59860825,4.5872938,5.185385550000001,5.6488615,5.86604495,6.209345
9921,-0.035901,0.1095705,0.1127807,0.11469885,0.11602559999999999,0.11728125,0.11829490000000001,0.11957655,0.1204808,0.1218326,0.1229195,0.12421665,0.1254746,0.127763,0.13272620000000002,3.6504545,4.595921200000001,5.182342,5.6529994,5.86876465,6.222143
9953,-0.037313,0.109898,0.113021,0.11498055,0.1161842,0.117315,0.1186185,0.1199589,0.1211506,0.12224365000000001,0.12322949999999999,0.12431035,0.1257662,0.127778,0.1331627,3.678059,4.6122684000000005,5.207394600000001,5.6485867999999995,5.8674233,6.218834
9985,-0.036648,0.1101671,0.11345770000000001,0.11522160000000001,0.1162534,0.11758025,0.1188772,0.12013385,0.1212144,0.12215945,0.1234695,0.12456405000000001,0.12615400000000002,0.1281216,0.13358740000000002,3.683872,4.640816,5.202831150000001,5.6505231,5.8674235,6.208818
10017,-0.036164,0.1104963,0.1135909,0.11514790000000001,0.1164526,0.11777975,0.1192841,0.1203646,0.121336,0.12251065,0.12361549999999999,0.1249701,0.1262932,0.12855239999999998,0.13536120000000001,3.73123,4.6471432,5.214395900000001,5.6456268,5.8721875500000005,6.210699
10049,-0.035543,0.11059695,0.1136715,0.11549275,0.11683,0.11809225000000001,0.11943179999999999,0.12045895000000001,0.121584,0.12276255,0.1237065,0.1252802,0.1267388,0.1292113,0.1352693,3.7882275,4.666055000000001,5.230684900000001,5.6496497,5.875821500000001,6.212
10081,-0.034324,0.1112737,0.1140567,0.1156837,0.1170546,0.11840475,0.1195777,0.1207571,0.12191120000000001,0.1229853,0.12384300000000001,0.12567745,0.1270118,0.12965705,0.13460610000000006,3.8081195,4.676758200000001,5.231327050000001,5.6571731000000005,5.87519405,6.211827
10113,-0.034965,0.1111926,0.1141679,0.1157691,0.11704120000000001,0.1184955,0.1197406,0.1209002,0.121995,0.1232284,0.124432,0.1258678,0.127337,0.1298929,0.13555250000000008,3.84557925,4.6746076,5.2343392,5.6544827,5.8772808,6.21594
10145,-0.035214,0.11090470000000001,0.11400510000000001,0.11616855,0.1174854,0.11882599999999999,0.11998400000000001,0.121112,0.1220842,0.12320005,0.1242525,0.12591460000000002,0.1276426,0.1299497,0.13674090000000003,3.86898175,4.699108000000001,5.2294462,5.6646823,5.8747676,6.228091
10177,-0.034932,0.11164345,0.114316,0.1164655,0.1175882,0.11881775,0.1200064,0.120959,0.122131,0.12342725,0.1244755,0.12609695,0.1281088,0.1302393,0.13706160000000006,3.88258375,4.7157178,5.235396550000001,5.6649561,5.87734195,6.225073
10209,-0.034608,0.1115589,0.114468,0.11647705,0.1175788,0.11901675,0.1201033,0.12104265,0.122232,0.12345875,0.12445149999999999,0.1259113,0.1280214,0.1303544,0.13749920000000004,3.8731519999999997,4.7228002,5.2643882500000005,5.6693985,5.8815904,6.228464
10241,-0.034185,0.11195050000000001,0.11493439999999999,0.1165231,0.11792119999999999,0.1191535,0.1202148,0.12134360000000001,0.12229620000000001,0.12346735,0.1245915,0.1260029,0.1280026,0.1305996,0.13917230000000005,3.8684962499999997,4.742477200000001,5.275894300000001,5.6774484,5.887323250000001,6.236004
10273,-0.033715,0.11178189999999999,0.1151934,0.1165915,0.1179788,0.11949525,0.1204837,0.1215661,0.1224942,0.12349365,0.12470400000000001,0.12601605000000002,0.12825,0.1311436,0.14073910000000014,3.8700182499999998,4.7474436,5.288056550000001,5.6734045,5.8854778,6.231897
10305,-0.033915,0.11217085,0.1151988,0.1169095,0.118227,0.11951975000000001,0.12059199999999999,0.12166165000000001,0.122875,0.12391345,0.124906,0.1262748,0.1287294,0.13133175,0.13877070000000002,3.882123,4.769264,5.303673800000001,5.681091,5.8931126,6.228869
10337,-0.033873,0.1123309,0.1155727,0.1170372,0.1184072,0.11980575,0.12073,0.1219264,0.12288679999999999,0.12408695,0.1251125,0.12660065,0.128866,0.1316767,0.1398,3.8857202500000003,4.7707608000000015,5.30128795,5.6849367,5.911190800000001,6.218946
10369,-0.034251,0.11241755,0.11565009999999999,0.1172118,0.11880260000000001,0.119921,0.1210587,0.1221921,0.1231826,0.1242278,0.12543700000000002,0.126783,0.1289162,0.13196295,0.1667078000000026,3.89937425,4.7974613999999995,5.2945989,5.696488,5.90985195,6.228473
10401,-0.034295,0.11271229999999999,0.115716,0.11732975000000001,0.1187704,0.12024975,0.1212122,0.1223173,0.123397,0.1244376,0.125674,0.1271562,0.1291308,0.13218965,0.1761581000000052,3.9196999999999997,4.7964952,5.30890585,5.695549300000001,5.9063903,6.221138
10433,-0.034545,0.11269995,0.1155794,0.1172767,0.1189302,0.12016575,0.1212778,0.1225188,0.12347860000000001,0.12480405,0.1260035,0.12741395,0.12928,0.13215735,0.20375920000000208,3.9075272500000002,4.8013398,5.313920400000001,5.703061,5.91166985,6.231591
10465,-0.033164,0.11299535,0.1157115,0.11754455,0.11896820000000001,0.1204035,0.1215155,0.1226897,0.1237428,0.12492455,0.12628899999999998,0.1278027,0.129418,0.1320533,0.225713700000001,3.91548375,4.8143848,5.32337225,5.7207445,5.9162396,6.230816
10497,-0.032952,0.11285,0.1158663,0.1179052,0.1192816,0.12056449999999999,0.12176400000000001,0.12301909999999999,0.1239352,0.12519525,0.126564,0.12814365,0.130019,0.13265760000000001,0.21801750000000036,3.906638,4.8303542,5.3220349,5.7027350000000006,5.914668200000001,6.234423
10529,-0.032312,0.1133451,0.1161628,0.1180081,0.1193026,0.1206715,0.1218844,0.12313715,0.12425520000000001,0.12542295,0.1268715,0.12843569999999999,0.1301032,0.13253935,0.20925690000000038,3.9500365,4.827472800000001,5.33128865,5.7069349,5.924540250000001,6.236918
10561,-0.0321,0.11359849999999999,0.1165696,0.11820725,0.1196,0.12092225,0.1223048,0.1231249,0.1244166,0.12581855,0.1272,0.12858925000000002,0.1300812,0.13269315,0.2083384000000001,3.98429125,4.8525076,5.3438051,5.7098328,5.9223130500000005,6.238514
10593,-0.033031,0.11366045,0.1164649,0.11851585,0.11981159999999999,0.12097725000000001,0.1224508,0.12351025,0.124579,0.12601954999999998,0.1273195,0.12911315,0.130582,0.13298435,0.20072700000000027,4.00088925,4.8694478,5.3558859,5.702035700000001,5.9224817,6.246457
10625,-0.035161,0.11360160000000001,0.1165496,0.11854289999999999,0.1199722,0.12104275,0.1222655,0.12339460000000001,0.1247138,0.12592175,0.127666,0.12918615,0.1308344,0.13297705,0.23984370000000893,4.0019805,4.8748516,5.352659000000001,5.7107821,5.925529500000001,6.245702
10657,-0.036722,0.1135641,0.1167864,0.11852649999999999,0.120063,0.12109325,0.1223645,0.12355055,0.1249234,0.12625515,0.12768649999999998,0.12947045000000001,0.13117340000000002,0.13318305,0.3662798000000074,3.98335975,4.8689004,5.361264200000001,5.7127045,5.91642105,6.232213
10689,-0.036802,0.1138326,0.1170755,0.1190504,0.1201294,0.12119025,0.122573,0.1240148,0.12519,0.12623475,0.1277255,0.1296019,0.1311946,0.13370135,0.362428300000006,3.9483615,4.883537400000001,5.3637064500000005,5.7157216,5.917383500000001,6.220554
10721,-0.037777,0.1140545,0.11724659999999999,0.11886795,0.120105,0.1212435,0.1228757,0.1243004,0.12534220000000001,0.1264499,0.12786399999999998,0.12939745,0.1315292,0.13352845000000002,0.3585544000000049,3.9738455,4.9131286,5.377521150000001,5.718136299999999,5.914059,6.238901
10753,-0.039715,0.1142091,0.1173241,0.119164,0.1202828,0.12152375,0.1227505,0.12408225,0.125451,0.1267,0.1280945,0.12972135,0.1317024,0.13396059999999999,0.4360924000000001,3.9692912500000004,4.928335,5.3783197000000005,5.7211544000000005,5.9161435,6.235174
10785,-0.040734,0.11449084999999999,0.11745670000000001,0.1190589,0.1203514,0.12189549999999999,0.12300090000000001,0.1242409,0.1253408,0.12677735,0.128116,0.1299617,0.1317902,0.13390055,0.4407223000000032,3.9832945,4.938736800000001,5.379308600000002,5.724744299999999,5.92118165,6.236727
10817,-0.042741,0.1147153,0.117792,0.11947134999999999,0.1207888,0.12237975000000001,0.12327210000000001,0.1242239,0.1254738,0.12682345,0.1283285,0.12980935,0.13188660000000002,0.13420169999999998,0.4733214000000075,4.00192625,4.940029600000001,5.3987062,5.7278436,5.9211753,6.237514
10849,-0.043151,0.11473744999999999,0.1177284,0.1196699,0.1210068,0.12231925,0.1233518,0.1245405,0.1255116,0.1268261,0.1283045,0.12993115,0.13184780000000001,0.13441134999999999,0.5091193000000014,4.03335925,4.914697400000001,5.397212950000001,5.7349234000000004,5.914696600000001,6.233634
10881,-0.044105,0.11530925,0.1180615,0.11963265,0.1210926,0.122378,0.1234707,0.1245526,0.12572740000000002,0.12725904999999998,0.1286425,0.1299978,0.1320496,0.1347344,0.8064552000000121,4.0568237499999995,4.9061030000000025,5.40319045,5.7396822,5.92094075,6.225612
10913,-0.044614,0.11582245,0.1184063,0.12002755,0.12141579999999999,0.12251,0.1236643,0.12480640000000001,0.12591080000000002,0.12704595,0.1288205,0.13033714999999998,0.1318122,0.13448960000000001,0.9504658000000218,4.04797925,4.928236800000002,5.406729850000001,5.744928900000001,5.928348199999999,6.230019
10945,-0.044044,0.1158396,0.118737,0.1200548,0.1213276,0.12277775,0.1239276,0.1251327,0.1262288,0.1276297,0.1287565,0.13043575,0.132187,0.1350068,1.1733123000000005,4.09310825,4.952493000000001,5.4335813,5.7523106,5.92441315,6.236948
10977,-0.045718,0.11603134999999999,0.11863599999999999,0.12018525000000001,0.1214966,0.12283,0.1239129,0.12512955,0.12641460000000002,0.12773705,0.12896,0.1303425,0.1319058,0.134997,1.1874755000000037,4.1324345000000005,4.9590486,5.423115700000001,5.750655900000001,5.923386649999999,6.236427
11009,-0.046993,0.11612130000000001,0.1189037,0.1205297,0.1216344,0.122949,0.12411470000000001,0.1256014,0.1266036,0.1278051,0.1289505,0.13037575,0.1322408,0.13500865,1.1146491000000052,4.1480825,4.9739234,5.4364477,5.7470773,5.9160157,6.2338
11041,-0.048887,0.11615505,0.1192386,0.12078269999999999,0.1219726,0.12299125,0.1241923,0.12547845,0.1267226,0.1280053,0.129162,0.1304843,0.132369,0.1348715,1.0412247000000119,4.15815825,4.9971106,5.430422600000001,5.7501251,5.9161044,6.24002
11073,-0.048318,0.11645354999999999,0.1190881,0.12071934999999999,0.1220988,0.12332825,0.1244624,0.1257263,0.1268372,0.12783035,0.1292535,0.13062815,0.13247440000000002,0.1356763,1.1422625000000015,4.15547375,4.993722,5.446127850000001,5.7567652,5.925385550000001,6.22836
11105,-0.048043,0.11719715,0.1193134,0.1208325,0.1225028,0.12356275,0.12470740000000001,0.12567685,0.1267912,0.127968,0.129511,0.13104985000000002,0.1325508,0.1358714,1.4680465000000127,4.185885000000001,4.979836400000002,5.460444300000001,5.7638102,5.93435715,6.233483
11137,-0.04832,0.11658165000000001,0.1197269,0.12130185,0.1224596,0.12377425,0.1247601,0.1258197,0.1267754,0.12809785,0.1300005,0.1309948,0.132745,0.1359973,1.7000714000000086,4.2107995,4.993815800000001,5.45866425,5.7671514,5.9305183,6.222059
11169,-0.04889,0.11626020000000001,0.1198335,0.12158955,0.1227186,0.1239085,0.1248401,0.1261057,0.1271746,0.12842525000000002,0.12988349999999999,0.1314495,0.1332604,0.13595585000000002,1.7044398000000018,4.268931,5.024660000000001,5.4534924500000015,5.766243,5.93587255,6.225339
11201,-0.049333,0.11689820000000001,0.1198329,0.12157685,0.12264839999999999,0.12379825,0.1248469,0.1263154,0.1274446,0.1286696,0.1303715,0.1314677,0.133432,0.1359022,1.661151400000002,4.2948147500000005,5.026080400000001,5.478199050000001,5.7696002,5.93622095,6.224096
11233,-0.049154,0.11644985,0.1197676,0.12140540000000001,0.1231512,0.1240465,0.1250205,0.1263083,0.127586,0.1289141,0.130276,0.13185064999999999,0.13367300000000001,0.1362221,1.6873360000000017,4.30071225,5.0299954,5.474879750000001,5.7680657,5.93930845,6.237978
11265,-0.049099,0.11715205,0.1203338,0.121633,0.1230688,0.1242405,0.1253277,0.12668545,0.1279446,0.12911799999999998,0.1304815,0.13190010000000002,0.133724,0.1360992,1.6717228000000048,4.2852915,5.0335792,5.49006625,5.7699901,5.93819075,6.235489
11297,-0.049704,0.11739715,0.1201778,0.12168425000000001,0.12312340000000001,0.124391,0.1253569,0.12656504999999998,0.127827,0.12910054999999998,0.1307485,0.13213645000000002,0.13389020000000001,0.1369172,1.4530686000000248,4.3111204999999995,5.027653000000001,5.5004268000000005,5.7876235,5.936982250000001,6.22264
11329,-0.049446,0.11741105,0.12048210000000001,0.122114,0.1231318,0.12447425000000001,0.1257468,0.1267656,0.12825519999999999,0.12947609999999998,0.13082850000000001,0.1323144,0.134186,0.1368418,1.2982513000000357,4.3253875,5.0290892000000005,5.52789615,5.788174,5.9532727,6.222753
11361,-0.049553,0.11759935,0.1205599,0.1222147,0.1235204,0.12447875,0.1257165,0.1270143,0.12835,0.12965590000000002,0.130947,0.13261195,0.1343354,0.13713105,1.6815051000000165,4.33774925,4.995910600000002,5.520774950000001,5.7846386,5.94888365,6.222884
11393,-0.049572,0.11781140000000001,0.1204875,0.12241395000000001,0.1238386,0.124823,0.1259299,0.1272663,0.1285638,0.12961799999999998,0.1310875,0.132673,0.13465560000000001,0.1376465,1.6684025000000222,4.36558875,5.0131082000000005,5.533156100000001,5.7915547,5.953362,6.219423
11425,-0.04999,0.11795305,0.1208953,0.12268715,0.12407879999999999,0.12507475,0.1261502,0.12744825,0.12864240000000002,0.1298103,0.1312125,0.1329108,0.1346206,0.1374869,1.640116500000023,4.376599,5.0525604,5.541422550000001,5.7943422,5.951497850000001,6.225729
11457,-0.050695,0.1181316,0.1209271,0.12278255,0.1243606,0.1253755,0.12620969999999998,0.12749395,0.1284828,0.1301947,0.13137,0.13276725,0.13467780000000001,0.13750645,1.8413633000000036,4.374179,5.075444600000001,5.55678335,5.796904,5.9608241,6.215741
11489,-0.050706,0.11815095,0.12114100000000001,0.12302385,0.1244592,0.12547125,0.126692,0.12784085,0.1288188,0.1301054,0.131331,0.13302695,0.1349342,0.1373288,1.912911500000006,4.360012749999999,5.0980188,5.559520400000001,5.7944818,5.9600009499999995,6.213158
11521,-0.049455,0.11811725000000001,0.1212477,0.12309925000000001,0.12450879999999999,0.125517,0.1265989,0.12788095,0.12893860000000001,0.13025135000000002,0.13148749999999998,0.13339275,0.135138,0.13745295000000002,1.8962849000000068,4.36816375,5.089208400000002,5.577688650000001,5.797128799999999,5.9514652,6.220426
11553,-0.050148,0.1183684,0.1212786,0.12312595,0.1244826,0.1257055,0.12689330000000001,0.1279098,0.1290134,0.1303311,0.1315805,0.1333131,0.13506,0.13775395,2.2102402000000234,4.37147525,5.084047400000003,5.584645350000001,5.7992613,5.942725350000001,6.220687
11585,-0.050456,0.11846645,0.1216062,0.12322395,0.1247322,0.12572275,0.12674310000000003,0.12780595,0.1289788,0.1304696,0.131926,0.13339845,0.1349836,0.1381531,2.0991267000000438,4.37189925,5.099203000000001,5.584467650000001,5.8078335,5.9530325,6.22848
11617,-0.050688,0.11861395,0.1217819,0.12351885,0.124681,0.12586150000000002,0.1270168,0.12796495,0.1290456,0.1305252,0.132107,0.133662,0.1354688,0.1378856,2.2965289000000246,4.4116715,5.1202652,5.586244350000001,5.8025795,5.95482085,6.230251
11649,-0.050724,0.1189945,0.1217538,0.12361,0.1247388,0.12592674999999998,0.1271484,0.12816505,0.1293252,0.1306077,0.13202350000000002,0.1337298,0.13555980000000004,0.1379184,2.2648494000000277,4.38879225,5.145994400000001,5.588281000000001,5.8103907999999995,5.96162355,6.22155
11681,-0.051514,0.11910005,0.1219347,0.12341615,0.1249242,0.12629425,0.1270901,0.12835565,0.1296988,0.130688,0.1322025,0.1340591,0.1355078,0.1375858,2.442655200000013,4.3861985,5.1646218,5.593357950000001,5.8062918,5.96409865,6.218771
11713,-0.05141,0.1190857,0.1217419,0.12374389999999999,0.1250194,0.12621925,0.1273485,0.12855965,0.1295918,0.1310064,0.132359,0.13378665,0.1356566,0.1380509,2.497390400000012,4.3891599999999995,5.1599046,5.5921724500000005,5.8075447,5.96431645,6.220644
11745,-0.049519,0.1193793,0.1219228,0.12364449999999999,0.124954,0.12641575,0.1274199,0.12863360000000001,0.1299298,0.1313131,0.13276,0.1339325,0.1355394,0.1380043,2.476454000000018,4.408030500000001,5.1562736000000005,5.6034052,5.8129781000000005,5.9612401,6.221281
11777,-0.051159,0.119041,0.1220748,0.123638,0.1254742,0.12661775,0.1275448,0.12860164999999998,0.129747,0.1310606,0.1326095,0.13425285,0.1358822,0.13846945000000002,2.617355300000006,4.42519475,5.1615574,5.60977715,5.8122285,5.9714612,6.218112
11809,-0.050267,0.11976479999999999,0.1222842,0.12412630000000001,0.12556340000000002,0.1266405,0.127894,0.12893895,0.13017240000000002,0.13124475,0.1324195,0.13407055,0.13576760000000002,0.1390616,2.7106750000000033,4.450251,5.1461018,5.62467995,5.8204052,5.96971885,6.224785
11841,-0.049932,0.12000435,0.1223179,0.12425610000000001,0.12562099999999998,0.12682775000000002,0.12789440000000002,0.12922025,0.1302402,0.13130995,0.13273249999999998,0.13411085,0.13598760000000001,0.13925785,2.731282700000001,4.465528750000001,5.1440754,5.6297503,5.823476599999999,5.9684103,6.220781
11873,-0.049321,0.1200744,0.122871,0.12441205000000001,0.1257448,0.12709499999999999,0.1282439,0.12932725,0.1305748,0.13160650000000002,0.13272450000000002,0.13409445,0.1361078,0.1391722,2.6775432000000055,4.47287,5.147331400000001,5.6298671,5.8251232,5.961479650000001,6.222896
11905,-0.048803,0.12015565,0.1228831,0.1246838,0.125754,0.12728075,0.128137,0.1295073,0.1306456,0.13183155,0.1331085,0.13453995,0.1363524,0.13906335,2.6918713000000065,4.48319925,5.151708200000001,5.633354350000001,5.8192134,5.9692934,6.222718
11937,-0.04909,0.12002885,0.12269909999999999,0.1246861,0.12600160000000002,0.12725275,0.128499,0.12972694999999998,0.1309552,0.1320303,0.133188,0.13459169999999998,0.13650120000000002,0.1389735,2.823715100000001,4.493084,5.158216400000001,5.650182700000001,5.8247268,5.964279800000001,6.223163
11969,-0.048397,0.1202297,0.1228198,0.12492639999999999,0.1260852,0.12739925,0.1285841,0.1295782,0.13079680000000002,0.13203125,0.1333665,0.13473459999999998,0.1366374,0.13936435,2.8689672000000006,4.496596,5.1621612,5.6605109,5.8231037,5.9759588,6.237462
12001,-0.046421,0.1200088,0.1229534,0.1247577,0.12627259999999998,0.12762925,0.1286967,0.1299805,0.13109479999999998,0.13205150000000002,0.13336900000000002,0.13491385,0.13668360000000002,0.13931475000000001,2.8899789000000005,4.5031395,5.155317999999999,5.6701856,5.8371211999999995,5.976719050000001,6.241473
12033,-0.044012,0.12010430000000001,0.1226108,0.12484685000000001,0.1264542,0.1278645,0.1289629,0.1299395,0.1310278,0.13223605,0.133502,0.1352417,0.13702319999999998,0.1396736,2.875597700000002,4.50323025,5.1702836,5.66604115,5.837843400000001,5.977674200000001,6.23394
12065,-0.041173,0.12008189999999999,0.1226627,0.124843,0.1264076,0.12791775,0.1291833,0.1301288,0.1311648,0.13215685,0.133681,0.135335,0.1371774,0.13990505,2.925291700000004,4.52501375,5.178608200000001,5.661309800000001,5.8324639,5.979132900000001,6.229467
12097,-0.034919,0.12020544999999999,0.1226501,0.124952,0.12667979999999998,0.12795299999999998,0.1292622,0.13010645,0.131136,0.1323656,0.1336695,0.13515275,0.1374112,0.14021305,2.9785640000000013,4.5430895,5.1903748,5.6628504500000005,5.835408800000001,5.984806949999999,6.229431
12129,-0.033998,0.1203002,0.12257610000000001,0.12476555,0.12653779999999998,0.12812725,0.1292472,0.1303511,0.13131,0.1326014,0.13390249999999998,0.13544435,0.1372582,0.1408799,3.0120138000000005,4.55800625,5.1968048,5.649051850000002,5.8366508999999995,5.98685445,6.224092
12161,-0.035998,0.1205145,0.1230749,0.12508385,0.1265842,0.1280245,0.1289418,0.13025085,0.1313658,0.1326485,0.133989,0.13536,0.1370844,0.14125795,3.0724565000000035,4.58048225,5.2048938,5.66984295,5.8314065,5.9892437,6.220946
12193,-0.034658,0.12031649999999999,0.1233925,0.12505485,0.12675519999999998,0.12806175,0.12925989999999998,0.13035475,0.1315104,0.13264325,0.133892,0.13567790000000002,0.1373964,0.1420252,3.0872450000000007,4.57717175,5.2079172,5.664297400000001,5.8366858,5.98691005,6.224391
12225,-0.034687,0.12034655,0.123303,0.12518025,0.12692779999999998,0.12813575,0.1293198,0.13046915,0.1316542,0.1329075,0.1341215,0.13543625,0.1373774,0.14159235,3.1022652000000037,4.602774,5.1993608,5.656755650000002,5.8461226,5.988148300000001,6.220677
12257,-0.034414,0.12011685,0.1234513,0.12515099999999998,0.126699,0.12804274999999998,0.1292708,0.130377,0.131729,0.13286509999999999,0.1341585,0.1355529,0.1376824,0.14171465,3.0872653000000008,4.63413975,5.201376600000001,5.6644262,5.8420613,5.9928661000000005,6.223758
12289,-0.036051,0.12035775000000001,0.1235574,0.12531805,0.1267684,0.12827575000000002,0.1294147,0.1303841,0.131532,0.1330327,0.13451249999999998,0.13603095,0.1381062,0.1424092,3.103612700000002,4.65440725,5.225676600000001,5.6608826,5.8481719,5.9932,6.220366
12321,-0.035582,0.12039065,0.1237247,0.12553045000000002,0.1266588,0.1280535,0.1292401,0.13036275,0.1315926,0.13285585,0.134299,0.13592700000000002,0.13860360000000002,0.14216665,3.1445099000000023,4.6693169999999995,5.225411800000001,5.67093825,5.847334900000001,5.99000665,6.227214
12353,-0.035433,0.12029635000000001,0.1238607,0.125443,0.1266852,0.12822425,0.129348,0.1306144,0.13171259999999999,0.133084,0.13441599999999998,0.13630565,0.1387666,0.14269369999999998,3.1429846000000046,4.6834675,5.233735600000001,5.6650821,5.847009,5.991407049999999,6.220836
12385,-0.034968,0.1207776,0.12383939999999999,0.12546885,0.1269314,0.1280055,0.12935950000000002,0.1307606,0.1320164,0.1331338,0.1344725,0.13639835,0.1387988,0.14302975,3.1699647000000044,4.706796,5.2602282,5.6766414,5.8547254,5.9896991,6.223722
12417,-0.035701,0.12078984999999999,0.1241424,0.12566765,0.126965,0.128273,0.129393,0.1307379,0.13208199999999998,0.13335285,0.1347875,0.1367313,0.1390924,0.1432856,3.2077594000000054,4.71600875,5.2661804000000005,5.67788555,5.854685,5.9923929000000005,6.221915
12449,-0.034908,0.12069244999999999,0.1239962,0.12559105,0.12702719999999998,0.12816875,0.1296187,0.13101295,0.1323762,0.13344595,0.135098,0.1368657,0.1396888,0.1438666,3.215043900000007,4.73544725,5.2816704,5.6805185,5.8509493,5.9979489,6.2187
12481,-0.03578,0.12092395,0.1242259,0.12568079999999998,0.1270764,0.12828725,0.1297052,0.1311067,0.13232480000000002,0.13364785,0.1352545,0.13693755,0.139497,0.14377785,3.19785660000001,4.73220775,5.2981474,5.6790493500000006,5.8520437,5.99935815,6.229107
12513,-0.035286,0.12106365000000001,0.124162,0.12597815,0.127226,0.12889625000000002,0.1299213,0.13112435,0.1323328,0.1337214,0.135231,0.1370271,0.1396464,0.14371865,3.209371600000011,4.7291912499999995,5.2936712,5.67222505,5.851416500000001,5.99514985,6.226356
12545,-0.034942,0.1205001,0.12416819999999999,0.12584504999999999,0.1273928,0.128848,0.13015089999999999,0.131338,0.13258720000000002,0.13390895,0.13550600000000002,0.1371742,0.1396792,0.14433385,3.2303225000000104,4.73248525,5.291119000000001,5.674760650000001,5.8542773,5.9962669,6.227198
12577,-0.032949,0.1208877,0.1243229,0.12620384999999998,0.1275588,0.129047,0.1301988,0.1313883,0.13283140000000002,0.1341295,0.13538450000000002,0.13709535,0.1398002,0.1437873,3.3625853000000006,4.7315735,5.291561,5.6756881,5.8547227,6.0003379500000005,6.235972
12609,-0.033382,0.1209475,0.1245571,0.126068,0.127832,0.129283,0.1305384,0.13155485,0.1327504,0.13443675000000002,0.1358635,0.1374756,0.13977720000000002,0.1439066,3.384952700000001,4.73165425,5.286126400000001,5.6879488,5.8576309,5.9965131000000005,6.245445
12641,-0.033555,0.1207199,0.1245826,0.1265384,0.1279472,0.12937374999999998,0.1304933,0.13167625,0.1328376,0.13445255,0.1357545,0.1375756,0.1399144,0.14400175,3.3871258000000015,4.726401,5.295256,5.685404550000001,5.860538699999999,5.99922445,6.242369
12673,-0.031892,0.12104765,0.1243317,0.12663850000000001,0.1278718,0.12950025,0.1307307,0.1316191,0.1329578,0.13433155,0.13598549999999998,0.1373748,0.13941660000000003,0.14384290000000002,3.3744185000000035,4.7213745,5.3066032000000005,5.685524000000002,5.8556515,5.997017049999999,6.226339
12705,-0.03045,0.12117470000000001,0.12459930000000001,0.12667025,0.1280596,0.12973625,0.1308583,0.13196475,0.133045,0.1343652,0.135744,0.1374245,0.1397094,0.14424610000000002,3.433463,4.738113,5.303555,5.70911925,5.8581021,6.0018111,6.223536
12737,-0.032412,0.12132140000000001,0.1245031,0.1265275,0.1282578,0.129581,0.1306239,0.1318589,0.13299539999999999,0.13474665,0.135879,0.13755835,0.13969040000000002,0.14386415,3.4069937000000055,4.72020275,5.308517200000001,5.7087647000000015,5.8594883,6.00951555,6.225373
12769,-0.034239,0.121226,0.1245842,0.12662145,0.1283278,0.129639,0.13076210000000002,0.1319288,0.1332858,0.1346696,0.13621450000000002,0.13779855,0.13999920000000002,0.14421375,3.375915100000009,4.71404475,5.330178,5.722335150000001,5.8625134,6.00898105,6.232564
12801,-0.035545,0.12197265,0.1247336,0.12655155,0.1283154,0.1297955,0.1307788,0.13198525,0.1332968,0.1345026,0.136329,0.1380389,0.1405374,0.14494645,3.3733965000000086,4.7130987499999994,5.3258774,5.720623500000001,5.8626126,6.00489105,6.238532
12833,-0.035442,0.12190855,0.1247084,0.12690084999999998,0.1284798,0.12985175000000002,0.1308085,0.13218505,0.1334158,0.13467010000000001,0.1361725,0.1377994,0.1406822,0.145369,3.3882136000000096,4.71151525,5.303727000000002,5.728330550000001,5.866210000000001,6.00447695,6.232131
12865,-0.037994,0.12226635,0.12470099999999999,0.12688525,0.128498,0.12950050000000002,0.130827,0.13228964999999998,0.1335502,0.13472165,0.13589050000000003,0.1378069,0.140382,0.14558265,3.4225541000000064,4.703507999999999,5.332726,5.7333532,5.8607959,6.011388,6.233698
12897,-0.038075,0.12231095,0.1249748,0.1269059,0.1283164,0.12969,0.1310724,0.1324763,0.1333954,0.1344242,0.1357915,0.13764935,0.1405,0.14532665,3.496888800000007,4.694602,5.3167812,5.73841725,5.8623361,6.0090861,6.237794
12929,-0.039148,0.12251780000000001,0.1251693,0.12684965,0.1285592,0.129776,0.1310992,0.1324437,0.1333632,0.1345692,0.13595000000000002,0.13782675,0.14068240000000004,0.14573215,3.558640100000002,4.69567725,5.3227262,5.738597350000001,5.8625574,6.015761400000001,6.229288
12961,-0.040403,0.122145,0.1254659,0.1271618,0.12854079999999998,0.13001775,0.1313874,0.1326293,0.13371940000000002,0.1348567,0.1361055,0.1379572,0.14101860000000002,0.14662135,3.606440200000007,4.71163325,5.3199806,5.7474818,5.8718646,6.0140744,6.224113
12993,-0.040115,0.12265085,0.1254333,0.12700714999999999,0.1284572,0.13012849999999998,0.1313522,0.13246625,0.1336492,0.1347537,0.1362545,0.1385275,0.1409004,0.14628785,3.618585800000008,4.7588115,5.3440562,5.749854450000001,5.8709336,6.01637105,6.229154
13025,-0.041287,0.12282030000000001,0.1254221,0.1274884,0.1284942,0.130073,0.1314707,0.13266895,0.133571,0.13496539999999999,0.1364165,0.13867785,0.141086,0.1459609,3.619957200000004,4.7518695,5.321055400000001,5.750985450000001,5.872394,6.0142369,6.226036
13057,-0.041292,0.12269050000000001,0.125842,0.12745285,0.1287904,0.13015925,0.1312907,0.13269989999999998,0.1338532,0.13505804999999999,0.13659300000000002,0.13850115000000002,0.14121660000000003,0.14616140000000002,3.612061400000002,4.766466,5.319190600000001,5.7589939,5.8823741,6.01384105,6.239261
13089,-0.040841,0.12264975,0.12562379999999998,0.12730395,0.1288226,0.13044250000000002,0.1314405,0.13252875,0.1338164,0.1352973,0.136982,0.13847635,0.1414596,0.14670505,3.6363276000000044,4.75668575,5.334529600000001,5.756423700000001,5.8847283,6.0122562,6.234851
13121,-0.041377,0.12260055,0.1257828,0.1275794,0.1290502,0.13029849999999998,0.1313539,0.13266619999999998,0.1341212,0.1352205,0.13681,0.13847905,0.14120680000000002,0.14614615,3.647154700000001,4.76087975,5.3394692,5.7629108,5.889067600000001,6.0173428499999995,6.229176
13153,-0.042416,0.12260019999999999,0.12558650000000002,0.12762980000000002,0.129327,0.13025925,0.1315349,0.1327499,0.1342162,0.13553075,0.137183,0.13874165000000002,0.14138440000000002,0.14657115,3.614869600000001,4.76232225,5.3478547999999995,5.7577491,5.8877328,6.0169821500000005,6.231256
13185,-0.042174,0.12279435000000001,0.12574860000000002,0.1276721,0.1290808,0.1303565,0.1313693,0.1327542,0.1340848,0.135377,0.137182,0.1389527,0.1409754,0.1464621,3.6288270000000016,4.78284725,5.343737600000001,5.76433505,5.8829780000000005,6.0213586,6.250454
13217,-0.041739,0.12264270000000001,0.1259798,0.12749615,0.1291146,0.13054174999999998,0.13162770000000001,0.13272304999999998,0.1342352,0.135507,0.1373075,0.1388711,0.141193,0.1461073,3.6722502000000063,4.8160419999999995,5.384777600000001,5.7651129,5.8860055000000004,6.021797800000001,6.246687
13249,-0.041521,0.12297375,0.1259354,0.12763155,0.1293304,0.130405,0.1316053,0.13286265,0.1341696,0.13577605,0.13726149999999998,0.1392999,0.1416166,0.14599185,3.6687613000000043,4.80734575,5.383748600000002,5.77014265,5.8930645,6.0127498500000005,6.246774
13281,-0.041444,0.12312905,0.12577860000000002,0.12750005,0.1289782,0.13032475,0.1318151,0.1330633,0.13419,0.13560809999999998,0.1376155,0.13933045,0.1416604,0.14619575,3.7092684000000014,4.8175985,5.409374200000001,5.774993200000001,5.8904822,6.0160689000000005,6.259868
13313,-0.04019,0.12292130000000001,0.1259619,0.1276425,0.1289788,0.1304825,0.1320509,0.1331298,0.1342816,0.1357465,0.13755,0.13949645,0.1416346,0.1465271,3.7515166000000053,4.80833325,5.4070688,5.768059850000001,5.8878624,6.0182497999999995,6.268386
13345,-0.039169,0.12310295,0.1258573,0.127687,0.1292632,0.1306155,0.13180550000000002,0.1332905,0.1345298,0.13592065,0.1379395,0.13980705000000002,0.141699,0.14792815,3.783097600000006,4.79589675,5.389585600000002,5.77712645,5.887820100000001,6.0174763,6.274856
13377,-0.039292,0.12291840000000001,0.1260301,0.12791105,0.1291718,0.13065425,0.1319003,0.1330903,0.134415,0.1358951,0.137715,0.139462,0.1419078,0.1477947,3.8697085000000064,4.7939295,5.408835400000001,5.77230605,5.8906596,6.018034300000001,6.260224
13409,-0.038998,0.12342365,0.12630840000000002,0.1277809,0.1291422,0.1304475,0.13179880000000002,0.13307164999999999,0.13433959999999998,0.1363097,0.13776650000000001,0.1395629,0.1416594,0.14755635,3.8960358000000093,4.807847499999999,5.453545,5.7690163000000005,5.8910093,6.0253727,6.267166
13441,-0.038239,0.12369845,0.1260735,0.1280297,0.12952560000000002,0.13067099999999998,0.1318245,0.1329331,0.1343662,0.13615585,0.137792,0.13940925,0.1418834,0.14751965,3.994552700000002,4.8345205,5.483005200000001,5.7739574000000005,5.8898559,6.0289433,6.258785
13473,-0.037742,0.12414294999999999,0.1260449,0.12801184999999998,0.1296366,0.130665,0.1319173,0.13314165,0.13453520000000002,0.1358398,0.1374155,0.13936505000000002,0.1411704,0.1478806,3.9981583000000005,4.85139875,5.484304,5.776742250000001,5.8926121,6.022485250000001,6.255089
13505,-0.040317,0.12370775,0.1262789,0.12802185,0.1297274,0.13068425,0.1320122,0.13331585,0.1343614,0.13598365,0.1373235,0.13928445,0.14164020000000002,0.1480904,3.9952257000000033,4.827947,5.4894772,5.774097750000003,5.8909068,6.02451635,6.251974
13537,-0.040883,0.12379285,0.12620240000000002,0.12771845,0.129689,0.13116575,0.1321159,0.1333597,0.1346576,0.1357945,0.137295,0.13926235,0.14174540000000002,0.14860665,3.973247700000005,4.82366025,5.4917518,5.78067605,5.8947069,6.0264668,6.255204
13569,-0.04241,0.12393414999999999,0.1261399,0.1278056,0.12956,0.13090325,0.13219129999999998,0.1332168,0.1345122,0.1362495,0.1374245,0.13957750000000002,0.1421524,0.1469312,3.9665182000000017,4.8191489999999995,5.4888724,5.780929749999999,5.8958576,6.0242272,6.249405
13601,-0.043221,0.12371375000000001,0.1264937,0.12860245,0.1295058,0.13100125,0.1322055,0.1332425,0.1345078,0.13568565,0.13748549999999998,0.13968045,0.1421908,0.14689185000000002,3.979612200000002,4.8230725,5.4953590000000005,5.7809535,5.8970133,6.03326235,6.270252
13633,-0.043951,0.12390685000000001,0.1265182,0.1283283,0.12981220000000002,0.13099125,0.1323143,0.13339389999999998,0.1347276,0.1359004,0.13761099999999998,0.13975105000000002,0.1422578,0.14829660000000003,3.999979000000001,4.828595,5.5005552,5.7844306,5.9031361,6.0353312,6.269827
13665,-0.044215,0.12393625,0.12645450000000003,0.12859515,0.13019540000000002,0.13129525,0.1324761,0.13372685,0.1348286,0.1359571,0.1375405,0.1395379,0.142811,0.14843865,3.9918318000000004,4.8319145,5.484040600000001,5.7809472,5.8989245,6.035415950000001,6.263279
13697,-0.04439,0.1236894,0.12676269999999998,0.12873135,0.1302162,0.13140374999999999,0.13256769999999998,0.1337478,0.1347338,0.1360337,0.1373245,0.1392696,0.1427148,0.147694,3.989777900000001,4.84102475,5.4907868,5.7884588500000005,5.9003578,6.03324485,6.270528
13729,-0.045168,0.12353535,0.12664340000000002,0.128645,0.13017979999999998,0.1314335,0.13272060000000002,0.13401795,0.1350062,0.1362515,0.137594,0.13935945,0.1419612,0.14896715000000002,4.004341300000002,4.848437,5.499925600000001,5.78860625,5.9021612999999995,6.034370999999999,6.264477
13761,-0.046311,0.12365985,0.1268766,0.12876775,0.130244,0.13147799999999998,0.1326151,0.13398785,0.1350796,0.13641065,0.137546,0.1394271,0.1419422,0.14936135,4.034266100000003,4.86193925,5.5005674,5.7960531,5.9019977,6.03772865,6.251103
13793,-0.04696,0.1237168,0.1268972,0.12855325,0.1300708,0.13148425000000002,0.13281289999999998,0.134193,0.1351632,0.1364126,0.13787549999999998,0.13948835,0.1419014,0.15007955,4.0856786000000005,4.8751235,5.501700200000001,5.79382265,5.9010853,6.0468718500000005,6.264634
13825,-0.045989,0.12435115,0.1272428,0.1287816,0.1304144,0.13164225,0.132888,0.13421735,0.1355284,0.1365845,0.1377485,0.13965055,0.14201560000000002,0.14977625,4.069712200000001,4.89432875,5.511097400000001,5.79156115,5.9007809,6.04359485,6.264551
13857,-0.045224,0.1241313,0.1273299,0.1292418,0.1305106,0.13158225,0.1328973,0.1341728,0.1354896,0.13664915,0.13779550000000002,0.13967585000000002,0.14212740000000001,0.15064095000000002,4.052281100000001,4.90277175,5.5133372000000005,5.79327615,5.9066391000000005,6.0415139,6.256536
13889,-0.044741,0.12394305,0.1275036,0.12913195,0.130402,0.1316785,0.1328414,0.13428365,0.1353908,0.1366178,0.137859,0.1399717,0.1424498,0.15440285000000015,4.0550025000000005,4.918676,5.514656600000001,5.7978076000000005,5.9075215,6.040786,6.250751
13921,-0.043736,0.12428965,0.1275376,0.12899965,0.130841,0.131915,0.1329161,0.1342632,0.1353482,0.13678915,0.13812950000000002,0.1398516,0.1422222,0.15398810000000013,4.045442100000001,4.92216425,5.5170978,5.806182049999999,5.9143431,6.0483351999999995,6.247539
13953,-0.04411,0.12393235,0.1272518,0.12937375,0.130839,0.13189425,0.1330406,0.13429125,0.1353566,0.13671275,0.1382775,0.13985595,0.1425042,0.18781880000000195,4.0412200000000045,4.9248005,5.5119484,5.8039157,5.9085075,6.052161,6.244362
13985,-0.042909,0.1244594,0.12745260000000003,0.129401,0.1308762,0.13202475,0.1331887,0.1344035,0.1354476,0.1366584,0.13842749999999998,0.13984745,0.1425626,0.2393323500000004,4.056536400000007,4.934583,5.509569600000001,5.80287385,5.9123955,6.0445877,6.251803
14017,-0.042837,0.12457085,0.12737489999999999,0.12959795,0.1309752,0.132046,0.1332563,0.1345507,0.1355054,0.13673215,0.138396,0.14022410000000002,0.14318440000000002,0.439501700000014,4.088730100000011,4.9476837499999995,5.510610000000001,5.81131925,5.9077451,6.0493978,6.243426
14049,-0.042659,0.12472075,0.1277883,0.12964095,0.130809,0.1320785,0.1330699,0.13434085,0.13562359999999998,0.13677975,0.1384595,0.1400409,0.142427,0.45849015000001303,4.112924700000011,4.94359925,5.5115068,5.81489995,5.9104768000000005,6.05559915,6.248217
14081,-0.042615,0.1248242,0.1277521,0.12946000000000002,0.1306088,0.13203674999999998,0.1333226,0.13456225000000002,0.1358086,0.137103,0.1384425,0.1402098,0.1426042,0.8019749000000009,4.135875800000011,4.96086625,5.5182086,5.808161450000001,5.9173925,6.049424350000001,6.24308
14113,-0.041068,0.12479515000000001,0.1276246,0.12941905,0.1307772,0.13228774999999998,0.13340459999999998,0.13434165,0.1355842,0.1372322,0.1385255,0.14018625,0.14304680000000003,0.7420445500000029,4.154192500000005,4.962636,5.526638800000001,5.81515485,5.909524,6.0550508,6.241978
14145,-0.04098,0.12430655,0.1279264,0.129288,0.130833,0.13214299999999998,0.1333324,0.13444709999999999,0.1356316,0.13721745,0.1385805,0.1402166,0.1427466,0.6862932500000043,4.164766800000005,4.96167125,5.5304846,5.813416500000001,5.9191771,6.047348500000001,6.244422
14177,-0.03976,0.12398165,0.1277379,0.1291873,0.1307636,0.132008,0.1332748,0.13442015,0.1357466,0.13736805,0.1386655,0.14005125000000002,0.1428898,0.6351751500000054,4.177292000000002,4.98269275,5.5265394,5.81712325,5.9227479,6.04544245,6.251988
14209,-0.03885,0.12428125000000001,0.1277955,0.12936884999999998,0.130752,0.13198674999999999,0.1331802,0.13429444999999998,0.1357302,0.13711055,0.1383875,0.1402802,0.14325659999999998,0.7789637500000003,4.1945857,4.99332225,5.5536848,5.8186458000000005,5.9233538,6.0489476,6.253714
14241,-0.039447,0.12424405,0.1279704,0.12960950000000002,0.1307768,0.13191550000000002,0.1333122,0.13441630000000002,0.1359116,0.1371411,0.13884,0.14037260000000001,0.14354920000000002,0.7570668,4.183798800000001,5.00027675,5.579322200000001,5.8221625,5.917647,6.0528202,6.244894
14273,-0.038407,0.12411185,0.1277979,0.12948795,0.13095579999999998,0.13217925,0.1332768,0.1344798,0.13581100000000002,0.1370592,0.1385365,0.1406139,0.14358579999999999,0.8950450500000099,4.1935360000000035,4.9871955,5.565463400000002,5.82064435,5.9162748,6.06090465,6.250759
14305,-0.037938,0.12451134999999999,0.12795579999999998,0.1295071,0.1308756,0.13194499999999998,0.1333292,0.13471195,0.1359612,0.13730525,0.13859149999999998,0.1406441,0.1438184,1.0757663000000055,4.208516100000003,5.0102382500000004,5.566442600000001,5.821951950000001,5.9249006,6.0573033,6.25684
14337,-0.036062,0.12402655,0.1279885,0.12953040000000002,0.13094599999999998,0.132205,0.1333149,0.13458465,0.1360626,0.13715505,0.13876549999999999,0.14027889999999998,0.14340519999999998,1.6267071,4.215319400000004,5.0287395,5.5772818000000015,5.82527595,5.9271161,6.05962095,6.258703
14369,-0.035784,0.1243689,0.1278996,0.1296929,0.1309868,0.13219625,0.1335368,0.13498355,0.1359728,0.1371781,0.138726,0.1406743,0.14333140000000003,1.4319925500000084,4.2223224,5.04405875,5.5838894,5.82168325,5.9273792,6.06116115,6.261829
14401,-0.034557,0.12464355,0.1279507,0.1296829,0.131057,0.13246275000000002,0.1336059,0.1347958,0.1360474,0.13714805,0.1387135,0.1405638,0.143223,1.3057216000000127,4.209719200000002,5.05945125,5.573888800000001,5.82617795,5.9321162,6.053700150000001,6.26737
14433,-0.034029,0.12452815,0.12789240000000002,0.12949565,0.1311264,0.13239250000000002,0.133812,0.13479385,0.1360048,0.1373432,0.1387555,0.140608,0.14371380000000003,1.3412293500000116,4.238546300000003,5.0696055,5.5786572,5.820213750000001,5.9307039,6.06628935,6.264907
14465,-0.033956,0.1244499,0.1276482,0.1295327,0.13113260000000002,0.1326515,0.1339107,0.1352052,0.1364002,0.13739654999999998,0.13905800000000001,0.1413429,0.1438142,1.6628061500000006,4.2504715,5.0780505,5.582730000000001,5.8251549,5.928586,6.0640455,6.267501
14497,-0.034326,0.12462895,0.12788480000000002,0.13013385000000002,0.1312048,0.13269150000000002,0.1338996,0.1351336,0.1364522,0.13774585,0.139147,0.14096605,0.14436480000000002,1.5267210000000022,4.216747600000001,5.09121825,5.5873232,5.82686625,5.9256644000000005,6.06784625,6.274973
14529,-0.035317,0.12429715000000001,0.1282099,0.12995995,0.1314118,0.13271575000000002,0.13390580000000002,0.1349791,0.1363486,0.13770595,0.13912,0.1411037,0.1442428,1.578948200000003,4.224925000000001,5.0954095,5.582570400000002,5.829118050000001,5.9353272,6.067530499999999,6.270811
14561,-0.034507,0.12409585,0.12826289999999999,0.1301631,0.1314588,0.13256174999999998,0.1338075,0.13520765,0.1365154,0.13783055,0.139503,0.14120625,0.14458500000000002,1.5426846000000047,4.268736000000003,5.0988685,5.5833886,5.829749100000001,5.9347507,6.0661869500000005,6.272349
14593,-0.034912,0.12480770000000001,0.1285302,0.13021285,0.13165580000000002,0.13287325,0.1338643,0.1351483,0.13659880000000002,0.1379552,0.13970749999999998,0.1416271,0.1444224,1.5103919000000063,4.278955600000001,5.107123250000001,5.5970494,5.82248875,5.942624299999999,6.06444195,6.26896
14625,-0.033572,0.12446995,0.1283093,0.13046755,0.1317246,0.13262374999999998,0.1340065,0.1351249,0.1363566,0.1376539,0.1394725,0.14142005,0.14535,1.4709040000000075,4.303102,5.106497,5.6083702,5.8257865,5.9335011,6.066535750000001,6.275504
14657,-0.033911,0.12439025000000001,0.12846559999999999,0.13049985,0.131633,0.1329295,0.13414969999999998,0.13519165,0.1363226,0.1376389,0.1394745,0.1416696,0.14515340000000002,1.7206943000000012,4.301600000000001,5.1255180000000005,5.6156344,5.82809975,5.934739700000001,6.06927425,6.28945
14689,-0.034258,0.1247438,0.12849480000000002,0.13045045000000002,0.131694,0.13295774999999999,0.1339697,0.13510965,0.13653579999999998,0.13780399999999998,0.13951449999999999,0.1415832,0.1453626,1.7084985000000024,4.3143461,5.111287,5.6122141999999995,5.83112305,5.9402894,6.06635585,6.292054
14721,-0.034899,0.12470665,0.1284615,0.1304521,0.1318294,0.1330125,0.1341228,0.1353273,0.1363752,0.13791035000000001,0.139565,0.14148934999999999,0.14585420000000002,1.8205995500000034,4.317850700000002,5.1169975,5.6136374,5.8304488,5.9414619,6.0691281,6.293457
14753,-0.035058,0.12512,0.1282882,0.1300328,0.1316824,0.13294925,0.1341075,0.1351868,0.1365228,0.13804885,0.139511,0.14176514999999998,0.14543580000000003,2.177193400000005,4.3255711,5.13399675,5.6236657999999995,5.8392756,5.9398124,6.07174445,6.296576
14785,-0.034087,0.12489589999999999,0.1283501,0.13022460000000002,0.1316594,0.13272175,0.13400050000000002,0.13528085,0.1367284,0.13825815,0.139554,0.14153905,0.145381,2.622440800000002,4.3463709999999995,5.11812875,5.621415400000001,5.829899,5.9375196,6.067688749999999,6.304322
14817,-0.034366,0.1253305,0.1280759,0.1300921,0.1315786,0.13267225000000002,0.1340969,0.13519205,0.13658520000000002,0.13810125,0.139593,0.14152175,0.146712,2.706935350000001,4.389625800000001,5.1184715,5.624155,5.8294395,5.941777,6.07162325,6.300393
14849,-0.033542,0.12531345000000002,0.1282222,0.13012485,0.1314996,0.1328295,0.1338976,0.1351714,0.1367022,0.13798195,0.13966,0.14150395,0.14559160000000002,2.803519950000001,4.397485200000001,5.13351675,5.631323200000001,5.833957750000001,5.940394400000001,6.07035265,6.304208
14881,-0.032468,0.1253458,0.1282906,0.130389,0.1315178,0.1327565,0.1340287,0.13516350000000002,0.1367908,0.13806565,0.13939400000000002,0.1417814,0.1458884,2.8584364000000004,4.394495700000001,5.16310625,5.6290458,5.84186925,5.944384,6.06929995,6.293872
14913,-0.03098,0.1258639,0.12828799999999999,0.13003015,0.1314566,0.13288275,0.1340009,0.13534354999999998,0.1367288,0.1382061,0.1396405,0.14172005000000001,0.14597220000000002,2.919252100000002,4.386081900000002,5.17086875,5.6369044,5.8365383,5.947088,6.065761450000001,6.294101
14945,-0.030638,0.12603104999999998,0.128318,0.13021775000000002,0.13133720000000002,0.13282850000000002,0.134382,0.13575675,0.13712,0.13821105,0.13966,0.14160129999999999,0.1463748,2.9949584000000016,4.365778700000001,5.18165725,5.6557684,5.840383750000001,5.946027,6.065280700000001,6.302657
14977,-0.030846,0.12571564999999998,0.128437,0.13003375,0.13125779999999998,0.132546,0.1342218,0.1353823,0.1367816,0.1383802,0.140129,0.1418006,0.1457146,2.9664041000000005,4.3638022,5.1722605,5.648326000000001,5.84723075,5.9417257,6.072140450000001,6.299145
15009,-0.029869,0.12578215,0.1284961,0.13003325000000002,0.1314294,0.1327655,0.1343411,0.1356278,0.1369024,0.13854895,0.139847,0.14194800000000002,0.14628780000000002,2.97780235,4.387760600000001,5.16120025,5.6617308,5.850658,5.9437391,6.067661650000001,6.305797
15041,-0.03023,0.12560725,0.1284924,0.1303008,0.1314758,0.132811,0.134244,0.13558645,0.1369646,0.1382188,0.139646,0.1419815,0.14593420000000004,3.1009901000000006,4.399360800000001,5.164645,5.661295,5.853101,5.9439250999999995,6.067325800000001,6.307441
15073,-0.03071,0.12519805,0.1283725,0.12993515,0.1313028,0.13284925,0.1341322,0.1355633,0.1368112,0.1380776,0.1398025,0.14189385,0.1462874,3.144640650000001,4.399764,5.1665624999999995,5.658511600000001,5.85378295,5.9498087,6.07742985,6.316226
15105,-0.031273,0.12554085,0.1280779,0.12983150000000002,0.13147699999999998,0.13279575,0.13416809999999998,0.135405,0.136847,0.1380894,0.1397895,0.14196040000000001,0.14609260000000002,3.160044450000001,4.4217462,5.16460325,5.6612903999999995,5.84824165,5.9535532,6.0694004,6.321343
15137,-0.030404,0.1253347,0.1283706,0.13001955,0.1312282,0.13268675,0.1340588,0.13535295,0.1364614,0.13781975,0.1397875,0.1418841,0.14584540000000001,3.1959408500000004,4.4403343,5.17189575,5.658087200000001,5.8513271,5.9539496000000005,6.07030975,6.322928
15169,-0.031223,0.12512165,0.1281575,0.13007035,0.13138060000000001,0.132694,0.1339183,0.135342,0.1366048,0.1377925,0.139648,0.1421308,0.1458782,3.2020366000000005,4.4592518000000005,5.1838215000000005,5.668625199999999,5.85183895,5.9542839,6.074510200000001,6.330495
15201,-0.032324,0.1250947,0.12811930000000002,0.12986685,0.1313608,0.132786,0.13406780000000001,0.135295,0.1363258,0.13787290000000002,0.13975949999999998,0.1424994,0.14663400000000004,3.2079589,4.460959000000001,5.19302575,5.684468799999999,5.8610349,5.9541982,6.07655685,6.328477
15233,-0.032884,0.1254036,0.1283789,0.1300652,0.1317122,0.132852,0.1341825,0.13520764999999998,0.1364416,0.1381124,0.13957,0.14185875,0.1461656,3.2370507,4.460309900000001,5.1959325,5.6841438,5.85773835,5.9607002,6.07520705,6.327378
15265,-0.032491,0.1254934,0.1284434,0.13020915,0.1317286,0.13277125,0.1340432,0.1351176,0.13642459999999998,0.13790835,0.1395815,0.1417201,0.14654840000000002,3.25861935,4.4713566,5.21477375,5.6876352,5.85920035,5.9583632,6.0780825,6.322227
15297,-0.032484,0.1257279,0.1287704,0.1302504,0.131566,0.13297599999999998,0.1339357,0.13514555,0.1364182,0.13810895,0.1398035,0.14162570000000002,0.14722340000000003,3.2659819000000008,4.4917643,5.22881925,5.6884502,5.8639322,5.963935800000001,6.07190745,6.329192
15329,-0.032638,0.12525675,0.1289198,0.1304148,0.1315994,0.13266,0.13380750000000002,0.13486309999999999,0.13631179999999998,0.13763405,0.139743,0.1417423,0.14784760000000002,3.2710705000000004,4.498175100000001,5.25040025,5.6941782000000005,5.86350815,5.9603776,6.07516985,6.340934
15361,-0.031632,0.125078,0.1287636,0.13014915,0.1315672,0.13247425000000002,0.1337537,0.13512175,0.136435,0.13772385,0.13948,0.14190360000000002,0.1469462,3.26649795,4.5384092,5.2477807499999995,5.697571800000001,5.86899605,5.9638355,6.07435745,6.347651
15393,-0.031802,0.12548255,0.1286533,0.1301545,0.1313696,0.13249625,0.13368080000000002,0.1349786,0.136243,0.13757655,0.139646,0.14191845,0.14617360000000001,3.2765688000000006,4.5447305,5.2571655,5.7017506000000004,5.8756544,5.9615561,6.0840064,6.354095
15425,-0.029989,0.12533260000000002,0.1287571,0.1303527,0.131545,0.13242775,0.13332460000000002,0.1346653,0.1363552,0.13794755,0.13972,0.142284,0.1471078,3.3209978,4.558815200000001,5.27313875,5.6946884,5.872928550000001,5.9660981,6.0770239,6.355792
15457,-0.030589,0.12533275,0.1285795,0.12993305,0.1313482,0.13278399999999999,0.1336869,0.1347014,0.1360572,0.1373778,0.139626,0.14197355,0.14548400000000006,3.3559191000000004,4.5642268,5.2756365,5.703329200000001,5.872884,5.9688016,6.08334445,6.36317
15489,-0.030181,0.12568325,0.1286038,0.129963,0.131472,0.13283974999999998,0.1337683,0.13500175,0.13620780000000002,0.1375932,0.1392515,0.14208235,0.1459184,3.381659350000001,4.584334200000001,5.270729749999999,5.712231,5.8754806,5.9667714,6.08164015,6.358486
15521,-0.029763,0.125322,0.1283736,0.1301524,0.1316234,0.132948,0.1339728,0.13519355,0.136357,0.1376953,0.13930599999999999,0.1421738,0.1456552,3.4046304,4.593855400000001,5.26599675,5.707904200000001,5.88288855,5.9656021,6.08458325,6.358395
15553,-0.02862,0.12517665,0.128397,0.13009069999999998,0.13164,0.132914,0.1338422,0.13515155,0.1365396,0.13754565,0.139542,0.1420458,0.1460116,3.4230854,4.600513200000001,5.27050875,5.7097500000000005,5.880324000000001,5.9678346,6.0854624,6.354571
15585,-0.030344,0.12528424999999999,0.1283749,0.1298238,0.1316328,0.1327725,0.1341069,0.13523095000000002,0.13651359999999998,0.1381311,0.139822,0.14205705000000002,0.14633720000000006,3.4262819500000004,4.6080819,5.28392725,5.72201,5.88424775,5.9701325,6.0866051500000005,6.365507
15617,-0.030839,0.12528595,0.1282156,0.12993065,0.131581,0.132582,0.1340414,0.1352701,0.13668999999999998,0.1382074,0.1396675,0.14222015,0.1457844,3.44179595,4.619112,5.28576225,5.7253212,5.88331975,5.9720907,6.08318105,6.367124
15649,-0.030166,0.1251069,0.1284152,0.13029780000000002,0.1314394,0.13294075,0.1342207,0.135401,0.1366592,0.13851195,0.139896,0.14250945,0.1465608,3.4688316000000006,4.648028500000001,5.29352625,5.7188698,5.8840562,5.9727119,6.080069400000001,6.369269
15681,-0.031735,0.12519385,0.12833450000000002,0.13023155,0.13168280000000002,0.1328585,0.1341255,0.13521615,0.1366826,0.13814490000000001,0.1401355,0.14235005,0.1468458,3.49251265,4.619053500000003,5.2841309999999995,5.7269498,5.88637,5.970885,6.08553425,6.363961
15713,-0.029135,0.1251457,0.1284132,0.13000594999999998,0.1316,0.13275225000000002,0.1342875,0.13549655,0.1370824,0.13841245,0.1399475,0.1424111,0.14759440000000001,3.507327800000001,4.645993700000001,5.303402,5.725611,5.8878293,5.9758363,6.086092300000001,6.370164
15745,-0.029776,0.12536315,0.1281466,0.1299673,0.1317008,0.13301575000000002,0.1343424,0.13580894999999998,0.13682840000000002,0.1383354,0.1400545,0.14265395,0.1471888,3.548187650000001,4.669300100000002,5.3030895000000005,5.7255382,5.88679175,5.9728281999999995,6.0919196,6.372521
15777,-0.030407,0.12542245000000002,0.1281679,0.13018925,0.13181379999999998,0.13314774999999998,0.1343891,0.13541565,0.1369166,0.1385319,0.1401975,0.14278615,0.14736220000000003,3.5930110500000003,4.678030200000002,5.311000249999999,5.7305682000000004,5.89166715,5.9717303,6.087354050000001,6.365014
15809,-0.030159,0.12574855000000001,0.1283069,0.12999445,0.1313892,0.13308675,0.1344641,0.13570259999999998,0.136871,0.1386094,0.140248,0.1427505,0.148154,3.6259389500000005,4.6888070000000015,5.3161965,5.7399154,5.8898668,5.9731516000000004,6.0883991,6.371334
15841,-0.030688,0.12554479999999998,0.1281325,0.1299432,0.1316222,0.1330805,0.1343393,0.1356721,0.1371554,0.13847310000000002,0.140291,0.14312524999999998,0.1482474,3.6767178000000005,4.6897079,5.321042,5.7439894,5.88675145,5.9710342,6.0855727,6.370029
15873,-0.032611,0.12565495,0.1280725,0.13032775,0.1318404,0.13304375000000002,0.134505,0.13572075,0.1370808,0.13853195000000001,0.1403585,0.1429229,0.14866420000000002,3.6929665000000007,4.695085100000001,5.315485000000001,5.748811000000001,5.8868182000000004,5.9752261,6.086003949999999,6.377376
15905,-0.031665,0.1256235,0.12810880000000002,0.12991350000000002,0.1318592,0.1329805,0.1345209,0.1358744,0.1369824,0.13855610000000002,0.1404085,0.14326505,0.1495588,3.7105878000000008,4.718388800000001,5.29524125,5.7522628,5.8858327,5.9761848,6.0847266,6.36811
15937,-0.031875,0.12559099999999998,0.12810950000000002,0.12997725000000002,0.1318572,0.133496,0.1347582,0.13606595,0.1369454,0.13840965,0.1405405,0.14308084999999998,0.14910500000000007,3.7205272500000004,4.7407035,5.3142130000000005,5.7542092,5.88599665,5.9724676,6.0875720499999995,6.375943
15969,-0.031719,0.12568569999999998,0.12809399999999999,0.13025040000000002,0.1316646,0.13323475,0.1347706,0.13586555,0.13698760000000001,0.13833275,0.1401145,0.1432325,0.1488788,3.7789089500000004,4.750255900000002,5.3217152500000005,5.7515744,5.89047675,5.9809546000000005,6.09263635,6.376301
16001,-0.03403,0.12535935,0.12835860000000002,0.13045285,0.1319212,0.13327825,0.1347843,0.13592864999999998,0.13728020000000002,0.1385651,0.14028000000000002,0.1434573,0.14948920000000004,3.7646026,4.760593900000003,5.3291175,5.7507244,5.887510600000001,5.9754474,6.0878530500000005,6.375947
16033,-0.033445,0.1255346,0.12828679999999998,0.1301742,0.13197699999999998,0.13344,0.1347853,0.13602709999999998,0.1373684,0.1387812,0.14092549999999998,0.14360414999999999,0.1488810000000001,3.7506229500000003,4.7791734,5.34922875,5.7532476,5.8905843,5.9785745,6.08944305,6.379141
16065,-0.033172,0.1258549,0.1281213,0.13037769999999999,0.1318056,0.133706,0.1348128,0.13614325,0.13744140000000002,0.13878245,0.140769,0.1434714,0.14901820000000005,3.7738031000000003,4.794519500000001,5.363001000000001,5.753902600000001,5.89128225,5.9841717,6.0848915,6.370667
16097,-0.032696,0.12579459999999998,0.1283358,0.130304,0.1319932,0.1335305,0.1349869,0.1361541,0.1376152,0.13902455,0.1408595,0.1431809,0.14995980000000012,3.7802652,4.8090547,5.3678605,5.7574744,5.8892781,5.9851481,6.0867661,6.377197
16129,-0.034342,0.12592710000000001,0.1284806,0.1303901,0.132376,0.13387349999999998,0.1350939,0.1362829,0.1375894,0.13940365,0.141243,0.1432372,0.14951940000000005,3.8039322,4.8265426,5.35964175,5.7593024,5.8888806,5.9816897,6.0888114,6.384061
16161,-0.034658,0.12570635000000002,0.12866919999999998,0.13027895,0.1321122,0.13366150000000002,0.1352069,0.1364556,0.1379042,0.13939985,0.141215,0.14336825,0.15036360000000007,3.8016692000000005,4.8443433,5.36328,5.753217800000001,5.885460050000001,5.9857119999999995,6.080248800000001,6.386883
16193,-0.034153,0.1259684,0.1280781,0.13011145000000002,0.1318452,0.133787,0.1351273,0.13659554999999998,0.1379564,0.1392551,0.14123000000000002,0.14343735,0.14977900000000022,3.8242984000000004,4.8354641,5.371098,5.7598308,5.891788350000001,5.9843706,6.0844783499999995,6.39443
16225,-0.033867,0.12582945,0.12847,0.13049235,0.1320526,0.13376025,0.1352984,0.136636,0.13797399999999999,0.13979975,0.141428,0.1435448,0.15092080000000005,3.8305404500000004,4.8456362,5.38533325,5.759751,5.8849263,5.9811661,6.0853712,6.387183
16257,-0.033216,0.12560725,0.1282644,0.13064984999999998,0.1320208,0.13370325,0.13513730000000002,0.13663125,0.1381022,0.1397167,0.1411695,0.14387655,0.1515052,3.8553447000000007,4.8512989000000015,5.3923495,5.7627858000000005,5.89302095,5.988747399999999,6.08321635,6.395017
16289,-0.03381,0.12560465,0.12837,0.1304352,0.1321246,0.13388350000000002,0.135005,0.13655130000000001,0.1379986,0.13952475,0.1409575,0.1436442,0.150402,3.9046324,4.8678142000000015,5.3966544999999995,5.7605076,5.89477325,5.986671100000001,6.083192950000001,6.397616
16321,-0.034132,0.12562979999999999,0.1282264,0.13050884999999998,0.1322158,0.133612,0.1349001,0.136474,0.1378944,0.13970095,0.1412445,0.1440784,0.1496864,3.9220610000000002,4.8672235000000015,5.40284125,5.7510848,5.89058375,5.9866042,6.08634975,6.40239
16353,-0.034394,0.12548795,0.12814250000000002,0.13056584999999998,0.132158,0.1336295,0.1348707,0.1366133,0.1379166,0.13961085,0.1412505,0.14420840000000001,0.15118920000000013,3.9109677500000006,4.8831385,5.4147497499999995,5.7619914,5.8913215,5.9826382,6.0902248,6.399449
16385,-0.035457,0.12532705,0.1285994,0.13024865,0.13234880000000002,0.1336925,0.1351735,0.13641,0.13777440000000002,0.1395283,0.141289,0.1441365,0.15201160000000008,3.8951146000000008,4.887811300000001,5.426142,5.7771406,5.8892254500000005,5.9825049,6.08613155,6.397317


==> time_to_075_complexity.dat <==
0 0 0.151
0 1 0.051
0 2 0.025
0 3 0.027
0 4 0.059
0 5 0.05
0 6 0.055
0 7 0.039
0 8 0.543

1 0 0.116
1 1 0.063
1 2 0.037
1 3 0.038
1 4 0.03
1 5 0.036
1 6 0.02
1 7 0.029
1 8 0.631

2 0 0.097
2 1 0.081
2 2 0.041
2 3 0.051
2 4 0.041
2 5 0.029
2 6 0.036
2 7 0.033
2 8 0.591

3 0 0.077
3 1 0.086
3 2 0.07
3 3 0.063
3 4 0.056
3 5 0.049
3 6 0.047
3 7 0.05
3 8 0.502

4 0 0.089
4 1 0.111
4 2 0.083
4 3 0.069
4 4 0.072
4 5 0.07
4 6 0.049
4 7 0.038
4 8 0.419



==> time_to_1_complexity.dat <==
0 0 0.123
0 1 0.054
0 2 0.026
0 3 0.032
0 4 0.059
0 5 0.051
0 6 0.058
0 7 0.041
0 8 0.556

1 0 0.091
1 1 0.067
1 2 0.036
1 3 0.039
1 4 0.031
1 5 0.036
1 6 0.02
1 7 0.03
1 8 0.65

2 0 0.09
2 1 0.081
2 2 0.041
2 3 0.051
2 4 0.04
2 5 0.03
2 6 0.036
2 7 0.033
2 8 0.598

3 0 0.076
3 1 0.084
3 2 0.072
3 3 0.063
3 4 0.056
3 5 0.049
3 6 0.047
3 7 0.05
3 8 0.503

4 0 0.089
4 1 0.111
4 2 0.083
4 3 0.067
4 4 0.073
4 5 0.07
4 6 0.049
4 7 0.038
4 8 0.42

5 0 0.043
5 1 0.048
5 2 0.047
5 3 0.058
5 4 0.05
5 5 0.057
5 6 0.042
5 7 0.035
5 8 0.62

6 0 0.002
6 1 0.004
6 2 0.008
6 3 0.011
6 4 0.01
6 5 0.01
6 6 0.011
6 7 0.007
6 8 0.937


